STORE: Self-Provisioning Storage-as-a-Service for Serverless Functions

Serverless computing provides on-demand elasticity, pay-per-use, and simplified deployment. However, serverless functions are typically stateless and depend on external storage services such as object stores or databases to exchange data or support stateful functions. Provisioning and configuring these storage systems still requires manual setup or declarative scripts, introducing complexity, slowing development, and increasing the risk of configuration errors. To address these challenges, in this paper, we introduce \textsc{STORE}, a self-provisioning storage architecture for serverless functions. STORE automatically selects the optimal storage backend and eliminates developer effort through zero-touch and zero-configuration provisioning, achieved by moving the self-provisioning logic to the platform level. Our evaluation results show that STORE reduces implementation effort by up to 84% compared to well-established Infrastructure-as-Code frameworks such as Terraform and Pulumi while maintaining low latency and linear scalability under realistic workloads, without introducing performance overhead.

==> experiments/performance/read_file.csv <==
X,remainder,retrieve-function,store-service,minio.download,overall
0,2.345,3.967,4.05533333333,15.115,25.4823333333
1,2.037,17.5345,4.155,34.8255,58.552
2,2.0665,10.114,3.941,74.084,90.2055
3,1.963,20.6275,3.784,53.4425,79.817
4,2.334,18.174,3.845,69.861,94.214
5,2.1615,25.6155,3.5525,86.6765,118.006
6,1.954,16.0315,4.116,72.005,94.1065
7,2.2595,27.36,3.2455,78.4215,111.2865
8,1.9685,16.609,3.7535,126.449,148.78
9,2.341,39.9255,3.068,102.366,147.7005
10,2.074,24.752,4.15,124.577,155.553
11,1.9185,21.8885,4.3685,148.8135,176.989
12,2.178,30.429,3.648,143.863,180.118
13,1.9,50.497,3.4945,142.2815,198.173
14,3.404,29.7675,3.7735,173.7255,210.6705
15,2.495,45.5515,4.428,201.3895,253.864
16,2.0375,44.854,4.125,195.3175,246.334
17,2.5985,33.171,4.2485,206.1835,246.2015
18,4.4665,65.1965,3.548,202.3565,275.5675
19,2.6925,40.0115,3.3805,242.4815,288.566
20,2.0825,50.673,3.6915,271.3495,327.7965
21,2.064,82.5335,3.65,229.635,317.8825
22,2.281,56.9185,3.5525,261.712,324.464
23,2.2525,48.9765,4.1935,325.2645,380.687
24,2.339,73.072,4.121,292.018,371.55
25,1.986,91.9385,3.8755,348.735,446.535
26,2.335,71.1456666667,3.71166666667,352.544,429.736333333
27,2.871,146.202,3.289,297.8195,450.1815
28,1.8445,118.1695,3.7805,327.149,450.9435
29,2.3055,147.5365,3.6595,357.9595,511.461
30,1.9025,126.1685,3.9335,356.231,488.2355
31,2.836,77.984,3.9595,426.8475,511.627
32,1.9945,139.571,3.756,371.9205,517.242
33,2.0525,85.451,4.1515,439.786,531.441
34,2.0185,167.08,3.376,444.245,616.7195
35,2.2565,167.4155,3.364,386.4195,559.4555
36,2.1275,149.7,3.8485,431.9865,587.6625
37,3.098,103.144,3.1785,423.693,533.1135
38,1.9295,125.6795,3.337,411.144,542.09
39,2.151,111.0875,3.8815,463.2015,580.3215
40,2.237,254.331,3.524,466.9435,727.0355
41,1.825,126.3145,3.434,494.716,626.2895
42,1.7765,121.555,3.708,491.713,618.7525
43,2.0815,178.009,3.6865,547.469,731.246
44,3.9315,154.6685,4.115,547.6665,710.3815
45,2.654,218.847,5.0185,518.9115,745.431
46,1.7245,144.9965,3.3875,550.822,700.9305
47,1.7905,156.1655,8.3975,582.4505,748.804
48,2.428,176.099,6.8565,535.263,720.6465
49,2.1135,159.4645,4.8025,589.8135,756.194
50,2.1615,190.466,3.5395,652.641,848.808
51,1.9425,235.9815,9.3725,616.48,863.7765
52,3.63833333333,253.543,5.45166666667,645.763333333,908.396333333
53,2.0505,244.673,7.205,697.0975,951.026
54,1.8025,205.568,4.608,664.0475,876.026
55,2.598,329.3075,3.159,645.3375,980.402
56,2.833,382.88,8.1685,684.4735,1078.355
57,1.6605,240.7235,5.9705,650.3205,898.675
58,1.862,310.1165,8.274,707.728,1027.9805
59,1.886,265.3865,3.172,842.694,1113.1385
60,1.77,338.3745,8.0215,828.8785,1177.0445
61,1.9525,285.9285,3.1915,782.0915,1073.164
62,1.712,345.971,4.6905,701.4005,1053.774
63,2.0605,206.09,11.4005,792.0845,1011.6355
64,1.4325,202.098,5.0795,679.511,888.121
65,1.646,312.2415,9.046,889.854,1212.7875
66,1.621,279.3945,6.8355,919.896,1207.747
67,1.9145,396.362,2.9015,842.2485,1243.4265
68,3.2885,312.968,4.4975,830.9135,1151.6675
69,2.072,307.382,3.77,906.434,1219.658
70,1.8875,310.028,11.0035,819.999,1142.918
71,1.9545,246.6495,3.3385,957.1705,1209.113
72,1.9705,385.25,3.519,902.0915,1292.831
73,1.907,410.4675,3.576,924.901,1340.8515
74,1.7655,277.4095,9.8135,898.946,1187.9345
75,3.103,361.432,7.409,987.4815,1359.4255
76,2.1925,314.1695,55.2175,932.22,1303.7995
77,3.245,463.0565,3.231,991.3935,1460.926
78,1.7725,478.612,3.751,869.7585,1353.894
79,1.83133333333,617.787,7.37533333333,974.856666667,1601.85033333
80,1.795,473.6965,23.426,1031.991,1530.9085
81,2.76,439.298,14.78,1008.962,1465.8
82,1.8405,577.5665,7.822,993.7125,1580.9415
83,1.8575,455.2165,3.833,1081.994,1542.901
84,2.4925,417.301,3.823,1066.2415,1489.858
85,1.809,423.8535,27.46,1076.3735,1529.496
86,2.085,521.0675,9.7525,986.9975,1519.9025
87,1.741,399.5765,3.0415,1041.026,1445.385
88,1.785,491.842,11.0405,1129.3445,1634.012
89,1.8475,564.711,17.3465,1094.679,1678.584
90,2.134,626.696,6.017,1110.255,1745.102
91,1.8115,514.864,3.4605,1133.389,1653.525
92,2.07,565.3755,3.847,1025.6635,1596.956
93,1.9535,539.5915,3.33,1143.239,1688.114
94,2.0705,580.3195,6.4945,1197.475,1786.3595
95,1.806,705.9395,3.3945,1194.1005,1905.2405
96,3.397,469.9345,8.6565,1231.7105,1713.6985
97,1.7395,431.715,6.0535,1159.4955,1599.0035


==> experiments/performance/read_row.csv <==
X,remainder,retrieve-row-function,store-service,cassandra.get,overall
0.0009765625,3.753,3.1160000000000014,3.379999999999999,5.647,15.896
0.0830324317226891,1.705,2.724,3.104,4.11,11.643
0.165088300945378,2.9760000000000026,6.036,7.645,7.324,23.981
0.247144170168067,6.915000000000006,62.507999999999996,13.184999999999999,10.896,93.504
0.329200039390756,2.9399999999999977,20.127,11.344999999999999,17.446,51.858
0.411255908613445,3.0949999999999918,27.724000000000004,13.852999999999998,19.931,64.603
0.493311777836134,4.7819999999999965,30.884999999999998,19.380000000000003,24.705,79.752
0.575367647058824,4.554999999999993,25.47800000000001,25.645,21.06,76.738
0.657423516281513,5.8700000000000045,33.271,20.477,24.559,84.177
0.739479385504202,5.742000000000004,49.91499999999999,19.433000000000003,30.511,105.601
0.821535254726891,3.0579999999999927,42.047000000000004,20.762,31.397,97.264
0.90359112394958,7.99199999999999,48.385000000000005,40.146,57.256,153.779
0.985646993172269,4.057999999999993,57.938,23.227000000000004,40.348,125.571
1.06770286239496,7.61099999999999,56.393,15.052,33.151,112.207
1.14975873161765,5.109000000000009,60.442999999999984,30.713000000000008,43.58,139.845
1.23181460084034,16.212000000000018,74.77099999999999,36.24900000000001,85.835,213.067
1.31387047006303,5.179000000000002,58.004999999999995,36.376999999999995,51.199,150.76
1.39592633928571,5.695000000000022,108.12899999999999,38.711999999999996,54.585,207.121
1.4779822085084,6.189999999999998,86.75399999999999,39.947,63.666,196.557
1.56003807773109,6.918999999999983,85.427,43.12,57.216,192.682
1.64209394695378,10.408999999999992,77.36300000000001,43.75399999999999,70.968,202.494
1.72414981617647,8.25399999999999,106.742,43.5,69.998,228.494
1.80620568539916,9.967000000000013,80.993,65.057,73.657,229.674
1.88826155462185,10.832999999999998,98.286,77.72399999999999,71.924,258.767
1.97031742384454,9.545000000000016,126.39699999999996,71.32400000000001,84.732,291.998
2.05237329306723,9.635999999999996,86.982,59.477999999999994,70.825,226.921
2.13442916228992,8.265000000000043,125.60599999999997,58.68300000000001,85.962,278.516
2.21648503151261,6.6889999999999645,105.88500000000002,68.02999999999999,82.861,263.465
2.29854090073529,10.108000000000004,118.154,63.19200000000001,88.947,280.401
2.38059676995798,12.466000000000008,136.281,67.566,90.525,306.838
2.46265263918067,12.075000000000045,129.082,68.73499999999999,100.554,310.446
2.54470850840336,17.25,144.03,103.91199999999999,127.861,393.053
2.62676437762605,14.341000000000008,172.826,75.748,103.378,366.293
2.70882024684874,14.697000000000003,157.00199999999998,87.335,119.974,379.008
2.79087611607143,9.622000000000014,140.526,73.217,117.091,340.456
2.87293198529412,15.460999999999956,136.603,102.56600000000002,112.919,367.549
2.95498785451681,13.012999999999977,157.444,83.74700000000001,118.564,372.768
3.0370437237395,39.42700000000002,85.232,87.662,114.457,326.778
3.11909959296218,11.087999999999965,181.27800000000002,82.48199999999999,122.569,397.417
3.20115546218487,13.019999999999982,160.64200000000002,91.97899999999998,128.792,394.433
3.28321133140756,8.685000000000002,184.21099999999998,106.447,98.518,397.861
3.36526720063025,13.67100000000005,170.599,86.61499999999998,139.638,410.523
3.44732306985294,17.483000000000004,196.92000000000002,84.732,139.917,439.052
3.52937893907563,18.563999999999965,163.40500000000003,91.713,144.511,418.193
3.61143480829832,30.968000000000018,164.861,101.97000000000001,122.652,420.451
3.69349067752101,18.411,139.253,100.62800000000001,178.92,437.212
3.7755465467437,12.128999999999962,164.132,175.52100000000002,146.113,497.895
3.85760241596639,15.230000000000018,180.27800000000002,109.51899999999998,135.246,440.273
3.93965828518908,11.813999999999965,207.25400000000002,131.72499999999997,163.3,514.093
4.02171415441176,14.925000000000011,206.267,127.68,148.236,497.108
4.10377002363445,16.70799999999997,223.32300000000004,138.519,162.296,540.846
4.18582589285714,23.38999999999993,230.08300000000003,124.32300000000001,157.028,534.824
4.26788176207983,11.961000000000013,195.83099999999996,115.94700000000003,167.283,491.022
4.34993763130252,13.877999999999929,211.19700000000006,145.414,163.911,534.4
4.43199350052521,11.161000000000058,218.378,145.271,170.097,544.907
4.5140493697479,9.948000000000093,242.78299999999996,142.428,187.575,582.734
4.59610523897059,15.246000000000095,222.50599999999997,145.37499999999997,186.02,569.147
4.67816110819328,11.764999999999986,192.78400000000005,163.815,176.88,545.244
4.76021697741597,26.573999999999955,275.196,122.00900000000001,191.774,615.553
4.84227284663866,17.634000000000015,250.841,138.607,163.71,570.792
4.92432871586134,22.017000000000053,225.64899999999994,138.66800000000003,167.295,553.629
5.00638458508403,33.099000000000046,248.755,194.03300000000002,235.457,711.344
5.08844045430672,2.4150000000000773,273.41599999999994,143.447,160.923,580.201
5.17049632352941,21.876999999999953,196.86900000000003,87.32899999999998,166.568,472.643
5.2525521927521,21.567000000000007,254.62899999999996,146.65200000000002,235.595,658.443
5.33460806197479,10.307999999999993,256.252,154.76400000000004,193.795,615.119
5.41666393119748,31.376999999999953,254.644,129.237,233.388,648.646
5.49871980042017,23.391000000000076,246.49899999999997,186.57699999999997,224.133,680.6
5.58077566964286,16.32299999999998,257.182,149.649,240.736,663.89
5.66283153886555,23.978999999999928,275.7250000000001,111.03999999999996,207.3,618.044
5.74488740808824,46.67700000000002,249.558,107.995,242.856,647.086
5.82694327731092,19.959999999999923,283.00800000000004,175.988,216.945,695.901
5.90899914653361,19.216999999999985,297.972,191.04699999999997,237.973,746.209
5.9910550157563,51.48199999999997,285.697,163.596,234.284,735.059
6.07311088497899,18.384000000000015,294.89,165.887,236.464,715.625
6.15516675420168,52.26200000000006,264.4599999999999,166.75400000000002,229.245,712.721
6.23722262342437,30.283000000000015,309.402,164.701,223.927,728.313
6.31927849264706,20.367000000000075,286.08399999999995,194.68400000000003,258.695,759.83
6.40133436186975,16.408000000000015,262.392,202.73,228.802,710.332
6.48339023109244,18.956000000000017,292.747,207.378,244.894,763.975
6.56544610031513,23.686000000000035,297.879,239.767,268.464,829.796
6.64750196953782,16.75999999999999,307.69200000000006,185.43099999999998,230.236,740.119
6.7295578387605,18.033999999999992,256.71500000000003,179.908,225.636,680.293
6.81161370798319,56.06899999999996,307.42400000000004,170.74699999999996,268.04,802.28
6.89366957720588,19.639999999999986,326.466,207.813,300.331,854.25
6.97572544642857,39.07299999999998,304.828,184.52300000000002,295.174,823.598
7.05778131565126,25.059999999999945,309.81300000000005,196.94,248.663,780.476
7.13983718487395,27.658999999999992,314.98199999999997,188.631,234.095,765.367
7.22189305409664,37.389999999999986,275.14099999999996,188.945,309.434,810.91
7.30394892331933,23.354999999999905,274.68300000000005,210.356,269.839,778.233
7.38600479254202,18.723999999999933,332.26800000000003,204.443,250.268,805.703
7.46806066176471,21.476999999999975,324.558,193.69599999999997,304.064,843.795
7.5501165309874,9.576999999999998,339.484,218.84500000000003,279.335,847.241
7.63217240021008,34.05799999999999,327.724,220.60200000000003,279.905,862.289
7.71422826943277,33.468000000000075,345.621,267.313,288.477,934.879
7.79628413865546,21.323999999999955,375.845,213.32500000000002,245.184,855.678
7.87834000787815,32.986999999999966,391.168,241.57100000000003,253.726,919.452
7.96039587710084,14.413999999999987,265.702,206.86400000000003,290.876,777.856
8.04245174632353,27.486999999999966,356.51699999999994,224.03800000000007,295.128,903.17
8.12450761554622,38.131000000000085,350.668,230.96999999999997,312.676,932.445
8.20656348476891,22.02800000000002,335.582,290.187,330.775,978.572
8.2886193539916,29.350000000000023,390.914,220.84499999999997,368.074,1009.183
8.37067522321429,61.38099999999986,453.78100000000006,226.28699999999998,305.036,1046.485
8.45273109243698,19.866999999999962,373.5300000000001,210.005,348.155,951.557
8.53478696165966,34.072,350.581,228.48899999999998,369.531,982.673
8.61684283088235,56.78800000000001,377.025,270.06100000000004,331.759,1035.633
8.69889870010504,25.961000000000013,237.082,251.74399999999997,362.176,876.963
8.78095456932773,35.371000000000095,384.1579999999999,215.45700000000005,320.507,955.493
8.86301043855042,36.773000000000025,429.34400000000005,251.983,333.753,1051.853
8.94506630777311,29.821000000000026,371.62899999999996,231.627,273.972,907.049
9.0271221769958,42.76800000000003,382.64700000000005,290.388,306.311,1022.114
9.10917804621849,32.99699999999996,386.22299999999996,241.449,331.535,992.204
9.19123391544118,14.532000000000039,403.722,278.47499999999997,324.319,1021.048
9.27328978466387,28.192000000000007,393.918,163.567,349.74,935.417
9.35534565388656,19.446000000000026,404.182,126.13999999999999,282.875,832.643
9.43740152310924,29.739000000000033,463.1650000000001,290.618,332.176,1115.698
9.51945739233193,47.14300000000003,360.789,272.791,297.412,978.135
9.60151326155462,26.43100000000004,433.2500000000001,242.12499999999994,400.622,1102.428
9.68356913077731,33.40800000000013,436.05999999999995,300.582,288.283,1058.333
9.765625,40.22099999999989,443.03600000000006,257.76,293.245,1034.262


==> experiments/performance/res_usage/data/read_file_func_cpu.csv <==
X,Time,queue-proxy,user-container,sum
0.0009765625,2025-08-09 19:58:35,9.220666666666666,91.89664,101.11730666666668
1.41627038043478,2025-08-09 19:58:45,13.596,422.04714666666666,435.64314666666667
2.83156419836957,2025-08-09 19:58:50,16.137999999999998,606.0876533333333,622.2256533333333
4.24685801630435,2025-08-09 19:58:55,14.7,773.69516,788.39516
5.66215183423913,2025-08-09 19:59:00,13.060000000000002,880.0,893.06
7.07744565217391,2025-08-09 19:59:05,12.260000000000002,821.8,834.06
8.4927394701087,2025-08-09 19:59:10,10.645999999999999,902.3,912.9459999999999
9.90803328804348,2025-08-09 19:59:25,9.434999999999999,907.4,916.8349999999999
11.3233271059783,2025-08-09 19:59:30,9.290000000000001,914.2,923.49
12.738620923913,2025-08-09 19:59:35,8.468,920.2,928.668
14.1539147418478,2025-08-09 19:59:45,8.964,892.3,901.264
15.5692085597826,2025-08-09 19:59:55,8.316666666666666,859.8666666666666,868.1833333333333
16.9845023777174,2025-08-09 20:00:00,8.628333333333334,892.7833333333334,901.4116666666667
18.3997961956522,2025-08-09 20:00:05,7.622,907.9,915.5219999999999
19.815090013587,2025-08-09 20:00:10,8.390666666666666,866.45,874.8406666666667
21.2303838315217,2025-08-09 20:00:15,7.524333333333333,939.0,946.5243333333333
22.6456776494565,2025-08-09 20:00:20,7.881,943.4,951.281
24.0609714673913,2025-08-09 20:00:25,8.2926,940.6,948.8926
25.4762652853261,2025-08-09 20:00:30,8.0452,942.8,950.8452
26.8915591032609,2025-08-09 20:00:45,8.0528,824.7,832.7528000000001
28.3068529211957,2025-08-09 20:00:50,7.7204,945.4,953.1204
29.7221467391304,2025-08-09 20:00:55,7.952,923.3333333333334,931.2853333333334
31.1374405570652,2025-08-09 20:01:05,7.500666666666666,909.6666666666666,917.1673333333333
32.552734375,2025-08-09 20:01:15,7.947,891.8,899.747
33.9680281929348,2025-08-09 20:01:20,7.6433333333333335,886.9,894.5433333333333
35.3833220108696,2025-08-09 20:01:25,7.58,921.3,928.88
36.7986158288044,2025-08-09 20:01:30,7.783333333333334,937.0666666666666,944.8499999999999
38.2139096467391,2025-08-09 20:01:35,7.879666666666667,843.5333333333334,851.4130000000001
39.6292034646739,2025-08-09 20:01:40,6.425999999999999,901.6,908.0260000000001
41.0444972826087,2025-08-09 20:01:45,6.699,951.0,957.699
42.4597911005435,2025-08-09 20:01:50,7.519,927.9066666666665,935.4256666666665
43.8750849184783,2025-08-09 20:02:05,7.114,900.5133333333333,907.6273333333334
45.290378736413,2025-08-09 20:02:15,7.179333333333334,870.3700000000001,877.5493333333335
46.7056725543478,2025-08-09 20:02:20,7.332666666666666,911.26,918.5926666666667
48.1209663722826,2025-08-09 20:02:25,7.51,927.25,934.76
49.5362601902174,2025-08-09 20:02:45,7.345999999999999,934.6,941.946
50.9515540081522,2025-08-09 20:02:55,6.897,892.1,898.9970000000001
52.366847826087,2025-08-09 20:03:00,6.569333333333333,881.45,888.0193333333334
53.7821416440217,2025-08-09 20:03:05,6.804666666666667,913.3,920.1046666666666
55.1974354619565,2025-08-09 20:03:10,7.048,963.75,970.798
56.6127292798913,2025-08-09 20:03:15,6.615,964.0,970.615
58.0280230978261,2025-08-09 20:03:20,5.906000000000001,960.2666666666667,966.1726666666666
59.4433169157609,2025-08-09 20:03:25,6.443333333333333,962.7333333333333,969.1766666666667
60.8586107336957,2025-08-09 20:03:35,6.570666666666666,968.3,974.8706666666666
62.2739045516304,2025-08-09 20:03:40,6.4224000000000006,965.6,972.0224000000001
63.6891983695652,2025-08-09 20:03:45,7.1218,896.4,903.5218
65.1044921875,2025-08-09 20:04:00,6.3452,900.8,907.1451999999999
66.5197860054348,2025-08-09 20:04:05,6.4706,967.2666666666667,973.7372666666666
67.9350798233696,2025-08-09 20:04:10,7.008,859.0666666666666,866.0746666666666
69.3503736413044,2025-08-09 20:04:15,6.367333333333333,872.0666666666666,878.434
70.7656674592391,2025-08-09 20:04:20,6.392666666666666,821.0,827.3926666666666
72.1809612771739,2025-08-09 20:04:30,6.316,927.1,933.416
73.5962550951087,2025-08-09 20:04:40,6.460000000000001,900.2,906.6600000000001
75.0115489130435,2025-08-09 20:04:45,5.434,964.7,970.134
76.4268427309783,2025-08-09 20:04:50,6.629,965.6666666666666,972.2956666666666
77.842136548913,2025-08-09 20:04:55,6.768000000000001,911.8333333333333,918.6013333333333
79.2574303668478,2025-08-09 20:05:00,7.153333333333333,915.8,922.9533333333333
80.6727241847826,2025-08-09 20:05:05,6.777666666666667,945.0,951.7776666666666
82.0880180027174,2025-08-09 20:05:15,6.7043333333333335,972.4,979.1043333333333
83.5033118206522,2025-08-09 20:05:25,5.8306666666666676,921.6,927.4306666666666
84.918605638587,2025-08-09 20:05:30,6.215999999999999,938.2333333333332,944.4493333333332
86.3338994565217,2025-08-09 20:05:35,6.343999999999999,955.4666666666666,961.8106666666666
87.7491932744565,2025-08-09 20:05:45,6.392333333333333,973.7,980.0923333333334
89.1644870923913,2025-08-09 20:05:55,5.936666666666666,973.2,979.1366666666667
90.5797809103261,2025-08-09 20:06:00,5.617,880.9,886.5169999999999
91.9950747282609,2025-08-09 20:06:05,6.098,905.6,911.698
93.4103685461957,2025-08-09 20:06:20,6.087,965.8,971.887
94.8256623641304,2025-08-09 20:06:25,5.134,840.4,845.534
96.2409561820652,2025-08-09 20:06:30,4.9719999999999995,815.6,820.572
97.65625,2025-08-09 20:06:35,5.247999999999999,892.2,897.4480000000001


==> experiments/performance/res_usage/data/read_file_store_cpu.csv <==
X,Time,redis,store,sum
0.0009765625,2025-08-09 19:58:30,5.368,957.9901166666666,963.3581166666667
1.45851795708955,2025-08-09 19:58:40,5.9815000000000005,1207.4877333333334,1213.4692333333335
2.9160593516791,2025-08-09 19:58:45,5.648000000000001,1562.0,1567.648
4.37360074626866,2025-08-09 19:58:50,5.157500000000001,1568.0,1573.1575
5.83114214085821,2025-08-09 19:58:55,4.94,1604.6666666666667,1609.6066666666668
7.28868353544776,2025-08-09 19:59:00,4.906000000000001,1576.3333333333335,1581.2393333333334
8.74622493003731,2025-08-09 19:59:10,5.115,1572.0,1577.115
10.2037663246269,2025-08-09 19:59:20,4.920333333333334,1596.0,1600.9203333333332
11.6613077192164,2025-08-09 19:59:25,4.773666666666666,1556.0,1560.7736666666667
13.118849113806,2025-08-09 19:59:30,4.667,1545.5,1550.167
14.5763905083955,2025-08-09 19:59:35,3.9200000000000004,1538.1666666666667,1542.0866666666668
16.0339319029851,2025-08-09 19:59:40,4.462000000000001,1520.8333333333335,1525.2953333333335
17.4914732975746,2025-08-09 19:59:50,4.102,1521.5,1525.602
18.9490146921642,2025-08-09 19:59:55,4.437,1442.4,1446.837
20.4065560867537,2025-08-09 20:00:00,4.702,1494.0,1498.702
21.8640974813433,2025-08-09 20:00:05,4.975,1478.6666666666665,1483.6416666666664
23.3216388759328,2025-08-09 20:00:10,4.65,1386.3333333333335,1390.9833333333336
24.7791802705224,2025-08-09 20:00:20,4.305,1476.6666666666667,1480.9716666666668
26.2367216651119,2025-08-09 20:00:25,3.9370000000000003,1486.8333333333335,1490.7703333333334
27.6942630597015,2025-08-09 20:00:30,3.932,1476.0,1479.932
29.151804454291,2025-08-09 20:00:35,3.783,1492.8333333333333,1496.6163333333332
30.6093458488806,2025-08-09 20:00:40,4.301,1380.0,1384.301
32.0668872434701,2025-08-09 20:00:50,3.8846666666666665,1445.6666666666667,1449.5513333333333
33.5244286380597,2025-08-09 20:01:00,4.285333333333333,1385.2,1389.4853333333333
34.9819700326493,2025-08-09 20:01:05,4.191666666666666,1279.5333333333333,1283.725
36.4395114272388,2025-08-09 20:01:10,4.176666666666667,1446.6666666666667,1450.8433333333335
37.8970528218284,2025-08-09 20:01:20,4.376666666666667,1463.3333333333333,1467.71
39.3545942164179,2025-08-09 20:01:25,4.266333333333334,1466.6666666666667,1470.933
40.8121356110075,2025-08-09 20:01:30,3.616666666666667,1466.3333333333333,1469.9499999999998
42.269677005597,2025-08-09 20:01:40,3.6813333333333333,1446.6666666666667,1450.3480000000002
43.7272184001866,2025-08-09 20:01:50,4.234666666666667,1507.0,1511.2346666666667
45.1847597947761,2025-08-09 20:01:55,4.1579999999999995,1470.6666666666667,1474.8246666666666
46.6423011893657,2025-08-09 20:02:00,4.1706666666666665,1460.3333333333333,1464.504
48.0998425839552,2025-08-09 20:02:05,4.237333333333334,1491.0,1495.2373333333333
49.5573839785448,2025-08-09 20:02:10,4.3373333333333335,1449.3333333333335,1453.6706666666669
51.0149253731343,2025-08-09 20:02:15,3.6946666666666665,1433.6666666666667,1437.3613333333335
52.4724667677239,2025-08-09 20:02:20,3.4123333333333337,1422.0,1425.4123333333334
53.9300081623134,2025-08-09 20:02:30,3.9046666666666665,1450.0,1453.9046666666666
55.387549556903,2025-08-09 20:02:40,4.104,1324.0,1328.104
56.8450909514925,2025-08-09 20:02:50,4.118666666666667,1326.0,1330.1186666666667
58.3026323460821,2025-08-09 20:03:00,3.896666666666667,1324.0,1327.8966666666668
59.7601737406716,2025-08-09 20:03:05,4.145666666666667,1216.2666666666667,1220.4123333333332
61.2177151352612,2025-08-09 20:03:10,3.6380000000000003,1280.9333333333332,1284.571333333333
62.6752565298507,2025-08-09 20:03:15,3.727333333333333,1381.6,1385.3273333333332
64.1327979244403,2025-08-09 20:03:20,3.9,1302.0,1305.9
65.5903393190299,2025-08-09 20:03:30,3.7936666666666667,1421.3333333333333,1425.127
67.0478807136194,2025-08-09 20:03:35,3.816,1318.0,1321.816
68.505422108209,2025-08-09 20:03:40,3.873,1325.6666666666665,1329.5396666666666
69.9629635027985,2025-08-09 20:03:50,4.104,1323.0,1327.104
71.4205048973881,2025-08-09 20:04:00,3.901,1344.0,1347.901
72.8780462919776,2025-08-09 20:04:10,3.928,1339.0,1342.928
74.3355876865672,2025-08-09 20:04:20,3.9699999999999998,1374.0,1377.97
75.7931290811567,2025-08-09 20:04:30,4.189,1375.6666666666665,1379.8556666666666
77.2506704757463,2025-08-09 20:04:35,4.140666666666666,1401.3333333333333,1405.474
78.7082118703358,2025-08-09 20:04:40,3.7768333333333333,1384.0,1387.7768333333333
80.1657532649254,2025-08-09 20:04:45,3.8456666666666663,1344.0,1347.8456666666666
81.6232946595149,2025-08-09 20:04:50,4.013833333333333,1365.0,1369.0138333333334
83.0808360541045,2025-08-09 20:04:55,3.772,1352.0,1355.772
84.538377448694,2025-08-09 20:05:10,3.876,1353.3333333333335,1357.2093333333335
85.9959188432836,2025-08-09 20:05:15,3.586,1212.0666666666666,1215.6526666666666
87.4534602378731,2025-08-09 20:05:20,3.7804,1258.3,1262.0804
88.9110016324627,2025-08-09 20:05:25,3.8798000000000004,1241.9333333333334,1245.8131333333333
90.3685430270522,2025-08-09 20:05:30,3.7652,1252.8666666666668,1256.6318666666668
91.8260844216418,2025-08-09 20:05:35,3.6256,1284.8,1288.4256
93.2836258162313,2025-08-09 20:05:40,3.825,1357.9,1361.7250000000001
94.7411672108209,2025-08-09 20:05:50,4.0625,1295.0,1299.0625
96.1987086054105,2025-08-09 20:06:00,4.1530000000000005,1329.5,1333.653
97.65625,2025-08-09 20:06:10,4.1225000000000005,1141.0666666666666,1145.1891666666666


==> experiments/performance/res_usage/data/read_file_store_mem.csv <==
X,Time,redis,store,sum
0.0009765625,2025-08-09 19:58:30,159.0,37.92,196.92000000000002
0.997458944515306,2025-08-09 19:58:35,159.0,58.260000000000005,217.26
1.99394132653061,2025-08-09 19:58:40,159.0,92.22,251.22
2.99042370854592,2025-08-09 19:58:45,159.0,94.34,253.34
3.98690609056122,2025-08-09 19:58:50,159.0,96.58,255.57999999999998
4.98338847257653,2025-08-09 19:58:55,159.0,98.88,257.88
5.97987085459184,2025-08-09 19:59:00,159.0,97.76,256.76
6.97635323660714,2025-08-09 19:59:05,159.0,97.72,256.72
7.97283561862245,2025-08-09 19:59:10,159.0,97.64,256.64
8.96931800063776,2025-08-09 19:59:15,159.0,97.03999999999999,256.03999999999996
9.96580038265306,2025-08-09 19:59:20,159.0,93.86,252.86
10.9622827646684,2025-08-09 19:59:25,159.0,93.14,252.14
11.9587651466837,2025-08-09 19:59:30,159.0,92.5,251.5
12.955247528699,2025-08-09 19:59:35,159.0,92.14,251.14
13.9517299107143,2025-08-09 19:59:40,159.0,91.8,250.8
14.9482122927296,2025-08-09 19:59:45,159.0,91.78,250.78
15.9446946747449,2025-08-09 19:59:50,159.0,91.47999999999999,250.48
16.9411770567602,2025-08-09 19:59:55,159.0,88.03999999999999,247.04
17.9376594387755,2025-08-09 20:00:00,159.0,86.26,245.26
18.9341418207908,2025-08-09 20:00:05,159.0,83.5,242.5
19.9306242028061,2025-08-09 20:00:10,159.0,82.82000000000001,241.82
20.9271065848214,2025-08-09 20:00:15,159.0,81.42,240.42000000000002
21.9235889668367,2025-08-09 20:00:20,159.0,78.22,237.22
22.920071348852,2025-08-09 20:00:25,159.0,71.74,230.74
23.9165537308673,2025-08-09 20:00:30,159.0,72.52000000000001,231.52
24.9130361128827,2025-08-09 20:00:35,159.0,73.2,232.2
25.909518494898,2025-08-09 20:00:40,159.0,73.2,232.2
26.9060008769133,2025-08-09 20:00:45,159.0,74.2,233.2
27.9024832589286,2025-08-09 20:00:50,159.0,74.4,233.4
28.8989656409439,2025-08-09 20:00:55,159.0,74.56,233.56
29.8954480229592,2025-08-09 20:01:00,159.0,74.4,233.4
30.8919304049745,2025-08-09 20:01:05,159.0,75.18,234.18
31.8884127869898,2025-08-09 20:01:10,159.0,74.5,233.5
32.8848951690051,2025-08-09 20:01:15,159.0,74.0,233.0
33.8813775510204,2025-08-09 20:01:20,159.0,73.52000000000001,232.52
34.8778599330357,2025-08-09 20:01:25,159.0,73.62,232.62
35.874342315051,2025-08-09 20:01:30,159.0,76.76,235.76
36.8708246970663,2025-08-09 20:01:35,159.0,78.17999999999999,237.18
37.8673070790816,2025-08-09 20:01:40,159.0,76.9,235.9
38.8637894610969,2025-08-09 20:01:45,159.0,81.06,240.06
39.8602718431122,2025-08-09 20:01:50,159.0,82.24,241.24
40.8567542251276,2025-08-09 20:01:55,159.2,83.62,242.82
41.8532366071429,2025-08-09 20:02:00,159.0,83.2,242.2
42.8497189891582,2025-08-09 20:02:05,159.0,82.26,241.26
43.8462013711735,2025-08-09 20:02:10,159.0,83.3,242.3
44.8426837531888,2025-08-09 20:02:15,159.0,85.7,244.7
45.8391661352041,2025-08-09 20:02:20,159.0,85.94000000000001,244.94
46.8356485172194,2025-08-09 20:02:25,159.0,84.86,243.86
47.8321308992347,2025-08-09 20:02:30,159.0,83.28,242.28
48.82861328125,2025-08-09 20:02:35,159.0,82.0,241.0
49.8250956632653,2025-08-09 20:02:40,159.0,82.97999999999999,241.98
50.8215780452806,2025-08-09 20:02:45,159.0,86.08,245.07999999999998
51.8180604272959,2025-08-09 20:02:50,159.0,86.66,245.66
52.8145428093112,2025-08-09 20:02:55,159.0,85.84,244.84
53.8110251913265,2025-08-09 20:03:00,159.0,85.84,244.84
54.8075075733418,2025-08-09 20:03:05,159.0,91.4,250.4
55.8039899553571,2025-08-09 20:03:10,159.0,87.64,246.64
56.8004723373724,2025-08-09 20:03:15,159.0,88.92,247.92000000000002
57.7969547193878,2025-08-09 20:03:20,159.0,88.82000000000001,247.82
58.7934371014031,2025-08-09 20:03:25,159.0,88.82000000000001,247.82
59.7899194834184,2025-08-09 20:03:30,159.0,88.6,247.6
60.7864018654337,2025-08-09 20:03:35,159.0,89.62,248.62
61.782884247449,2025-08-09 20:03:40,159.0,91.82000000000001,250.82
62.7793666294643,2025-08-09 20:03:45,159.0,91.76,250.76
63.7758490114796,2025-08-09 20:03:50,159.0,88.62,247.62
64.7723313934949,2025-08-09 20:03:55,159.0,87.7,246.7
65.7688137755102,2025-08-09 20:04:00,159.0,88.55999999999999,247.56
66.7652961575255,2025-08-09 20:04:05,159.0,87.72,246.72
67.7617785395408,2025-08-09 20:04:10,159.0,90.36,249.36
68.7582609215561,2025-08-09 20:04:15,159.0,90.0,249.0
69.7547433035714,2025-08-09 20:04:20,159.2,90.82000000000001,250.01999999999998
70.7512256855867,2025-08-09 20:04:25,159.0,92.42,251.42000000000002
71.747708067602,2025-08-09 20:04:30,159.0,92.36,251.36
72.7441904496173,2025-08-09 20:04:35,159.0,93.46000000000001,252.46
73.7406728316327,2025-08-09 20:04:40,159.0,93.6,252.6
74.737155213648,2025-08-09 20:04:45,159.0,90.8,249.8
75.7336375956633,2025-08-09 20:04:50,159.0,94.38,253.38
76.7301199776786,2025-08-09 20:04:55,159.0,93.06,252.06
77.7266023596939,2025-08-09 20:05:00,159.0,93.06,252.06
78.7230847417092,2025-08-09 20:05:05,159.0,92.97999999999999,251.98
79.7195671237245,2025-08-09 20:05:10,159.0,95.47999999999999,254.48
80.7160495057398,2025-08-09 20:05:15,159.0,98.62,257.62
81.7125318877551,2025-08-09 20:05:20,159.0,98.38,257.38
82.7090142697704,2025-08-09 20:05:25,159.0,100.72,259.72
83.7054966517857,2025-08-09 20:05:30,159.0,99.22,258.22
84.701979033801,2025-08-09 20:05:35,159.0,99.46000000000001,258.46000000000004
85.6984614158163,2025-08-09 20:05:40,159.0,100.12,259.12
86.6949437978316,2025-08-09 20:05:45,159.0,105.67999999999999,264.68
87.6914261798469,2025-08-09 20:05:50,159.0,102.47999999999999,261.48
88.6879085618622,2025-08-09 20:05:55,159.0,100.08,259.08
89.6843909438776,2025-08-09 20:06:00,159.0,99.76,258.76
90.6808733258929,2025-08-09 20:06:05,159.0,100.96000000000001,259.96000000000004
91.6773557079082,2025-08-09 20:06:10,159.0,100.96000000000001,259.96000000000004
92.6738380899235,2025-08-09 20:06:15,159.0,98.66,257.65999999999997
93.6703204719388,2025-08-09 20:06:20,159.0,100.9,259.9
94.6668028539541,2025-08-09 20:06:25,159.0,99.97999999999999,258.98
95.6632852359694,2025-08-09 20:06:30,159.0,99.22,258.22
96.6597676179847,2025-08-09 20:06:35,159.0,99.12,258.12
97.65625,2025-08-09 20:06:40,159.0,101.9,260.9


==> experiments/performance/res_usage/data/read_row_store_cpu.csv <==
X,Time,redis,store,sum
0.0009765625,2025-08-10 09:37:30,4.1899999999999995,72.28333333333333,76.47333333333333
0.200255102040816,2025-08-10 09:37:35,5.026666666666666,176.38166666666666,181.40833333333333
0.399533641581633,2025-08-10 09:37:40,5.754666666666667,403.2,408.95466666666664
0.598812181122449,2025-08-10 09:37:50,4.608666666666666,474.4,479.00866666666667
0.798090720663265,2025-08-10 09:37:55,4.005000000000001,460.2,464.205
0.997369260204082,2025-08-10 09:38:00,4.7795000000000005,471.2666666666667,476.0461666666667
1.1966477997449,2025-08-10 09:38:05,4.679,492.9,497.57899999999995
1.39592633928571,2025-08-10 09:38:10,4.656499999999999,513.3333333333333,517.9898333333333
1.59520487882653,2025-08-10 09:38:20,4.661,538.7,543.361
1.79448341836735,2025-08-10 09:38:30,4.546,548.4,552.946
1.99376195790816,2025-08-10 09:38:40,4.111,553.5,557.611
2.19304049744898,2025-08-10 09:38:45,4.082,555.3,559.382
2.3923190369898,2025-08-10 09:38:50,4.053,550.5,554.553
2.59159757653061,2025-08-10 09:38:55,3.847,523.45,527.297
2.79087611607143,2025-08-10 09:39:00,3.7946666666666666,527.1,530.8946666666667
2.99015465561224,2025-08-10 09:39:05,3.6083333333333334,555.5833333333333,559.1916666666666
3.18943319515306,2025-08-10 09:39:10,3.63,532.9466666666667,536.5766666666667
3.38871173469388,2025-08-10 09:39:15,3.8699999999999997,465.36,469.23
3.58799027423469,2025-08-10 09:39:20,3.7019999999999995,529.24,532.942
3.78726881377551,2025-08-10 09:39:25,3.844,548.6200000000001,552.4640000000002
3.98654735331633,2025-08-10 09:39:40,4.004,526.6,530.604
4.18582589285714,2025-08-10 09:39:50,3.1873333333333336,508.4,511.58733333333333
4.38510443239796,2025-08-10 09:40:00,4.000666666666667,555.8,559.8006666666666
4.58438297193878,2025-08-10 09:40:05,4.025666666666667,580.1,584.1256666666667
4.78366151147959,2025-08-10 09:40:10,3.982333333333334,576.6,580.5823333333334
4.98294005102041,2025-08-10 09:40:20,3.9939999999999998,579.7,583.6940000000001
5.18221859056122,2025-08-10 09:40:30,3.572,580.25,583.822
5.38149713010204,2025-08-10 09:40:40,3.722,581.9,585.622
5.58077566964286,2025-08-10 09:40:45,3.598,535.15,538.7479999999999
5.78005420918367,2025-08-10 09:40:50,3.8280000000000003,547.0,550.828
5.97933274872449,2025-08-10 09:41:00,3.8020000000000005,555.1,558.902
6.17861128826531,2025-08-10 09:41:10,3.96,569.4,573.36
6.37788982780612,2025-08-10 09:41:15,3.5956666666666663,564.6,568.1956666666667
6.57716836734694,2025-08-10 09:41:20,3.642333333333333,534.2,537.8423333333334
6.77644690688775,2025-08-10 09:41:25,3.838,520.6666666666667,524.5046666666667
6.97572544642857,2025-08-10 09:41:30,3.154,557.0333333333334,560.1873333333334
7.17500398596939,2025-08-10 09:41:40,3.5480000000000005,567.3,570.848
7.3742825255102,2025-08-10 09:41:50,3.71,519.6,523.3100000000001
7.57356106505102,2025-08-10 09:42:00,3.9235999999999995,549.1,553.0236
7.77283960459184,2025-08-10 09:42:05,3.862533333333333,553.8666666666667,557.7292
7.97211814413265,2025-08-10 09:42:10,3.823466666666667,565.9333333333333,569.7568
8.17139668367347,2025-08-10 09:42:25,3.7784,569.4,573.1784
8.37067522321428,2025-08-10 09:42:30,3.817333333333333,575.15,578.9673333333333
8.5699537627551,2025-08-10 09:42:35,3.8851666666666667,566.3,570.1851666666666
8.76923230229592,2025-08-10 09:42:40,3.8520000000000003,580.65,584.502
8.96851084183673,2025-08-10 09:42:45,3.4295,530.2,533.6295
9.16778938137755,2025-08-10 09:42:50,3.763333333333333,542.15,545.9133333333333
9.36706792091837,2025-08-10 09:42:55,3.510666666666667,548.7,552.2106666666667
9.56634646045918,2025-08-10 09:43:10,3.668,589.05,592.718
9.765625,2025-08-10 09:43:15,3.848,593.5,597.348


==> experiments/performance/res_usage/data/read_row_store_mem.csv <==
X,Time,redis,store,sum
0.0009765625,2025-08-10 09:37:30,159.0,89.2,248.2
0.138506822183099,2025-08-10 09:37:35,159.0,97.52000000000001,256.52
0.276037081866197,2025-08-10 09:37:40,159.0,101.42,260.42
0.413567341549296,2025-08-10 09:37:45,159.0,101.42,260.42
0.551097601232394,2025-08-10 09:37:50,159.0,99.78,258.78
0.688627860915493,2025-08-10 09:37:55,159.0,106.22,265.22
0.826158120598592,2025-08-10 09:38:00,159.0,101.97999999999999,260.98
0.96368838028169,2025-08-10 09:38:05,159.0,112.4,271.4
1.10121863996479,2025-08-10 09:38:10,159.0,115.6,274.6
1.23874889964789,2025-08-10 09:38:15,159.0,116.6,275.6
1.37627915933099,2025-08-10 09:38:20,159.0,108.8,267.8
1.51380941901408,2025-08-10 09:38:25,159.0,108.8,267.8
1.65133967869718,2025-08-10 09:38:30,159.2,100.36,259.56
1.78886993838028,2025-08-10 09:38:35,159.2,94.52000000000001,253.72
1.92640019806338,2025-08-10 09:38:40,159.0,104.78,263.78
2.06393045774648,2025-08-10 09:38:45,159.0,107.05999999999999,266.06
2.20146071742958,2025-08-10 09:38:50,159.0,95.94,254.94
2.33899097711268,2025-08-10 09:38:55,159.0,93.24,252.24
2.47652123679577,2025-08-10 09:39:00,159.0,88.74,247.74
2.61405149647887,2025-08-10 09:39:05,159.0,92.74,251.74
2.75158175616197,2025-08-10 09:39:10,159.0,101.08,260.08
2.88911201584507,2025-08-10 09:39:15,159.0,106.35999999999999,265.36
3.02664227552817,2025-08-10 09:39:20,159.0,98.6,257.6
3.16417253521127,2025-08-10 09:39:25,159.0,96.94,255.94
3.30170279489437,2025-08-10 09:39:30,159.0,102.1,261.1
3.43923305457746,2025-08-10 09:39:35,159.0,100.7,259.7
3.57676331426056,2025-08-10 09:39:40,159.0,110.58,269.58
3.71429357394366,2025-08-10 09:39:45,159.0,112.52000000000001,271.52
3.85182383362676,2025-08-10 09:39:50,159.0,87.52000000000001,246.52
3.98935409330986,2025-08-10 09:39:55,159.0,86.14,245.14
4.12688435299296,2025-08-10 09:40:00,159.0,93.72,252.72
4.26441461267606,2025-08-10 09:40:05,159.0,89.46000000000001,248.46
4.40194487235915,2025-08-10 09:40:10,159.0,94.36,253.36
4.53947513204225,2025-08-10 09:40:15,159.0,87.08,246.07999999999998
4.67700539172535,2025-08-10 09:40:20,159.0,100.16,259.15999999999997
4.81453565140845,2025-08-10 09:40:25,159.0,100.16,259.15999999999997
4.95206591109155,2025-08-10 09:40:30,159.0,105.8,264.8
5.08959617077465,2025-08-10 09:40:35,159.0,105.8,264.8
5.22712643045775,2025-08-10 09:40:40,159.0,96.24,255.24
5.36465669014085,2025-08-10 09:40:45,159.0,92.17999999999999,251.18
5.50218694982394,2025-08-10 09:40:50,159.0,91.44,250.44
5.63971720950704,2025-08-10 09:40:55,159.0,112.52000000000001,271.52
5.77724746919014,2025-08-10 09:41:00,159.0,112.92,271.92
5.91477772887324,2025-08-10 09:41:05,159.0,101.08,260.08
6.05230798855634,2025-08-10 09:41:10,159.0,96.58,255.57999999999998
6.18983824823944,2025-08-10 09:41:15,159.0,96.67999999999999,255.68
6.32736850792254,2025-08-10 09:41:20,159.0,105.05999999999999,264.06
6.46489876760563,2025-08-10 09:41:25,159.0,96.38,255.38
6.60242902728873,2025-08-10 09:41:30,159.0,101.52000000000001,260.52
6.73995928697183,2025-08-10 09:41:35,159.0,101.52000000000001,260.52
6.87748954665493,2025-08-10 09:41:40,159.0,107.17999999999999,266.18
7.01501980633803,2025-08-10 09:41:45,159.0,103.6,262.6
7.15255006602113,2025-08-10 09:41:50,159.0,105.08,264.08
7.29008032570423,2025-08-10 09:41:55,159.0,112.17999999999999,271.18
7.42761058538732,2025-08-10 09:42:00,159.0,99.8,258.8
7.56514084507042,2025-08-10 09:42:05,159.0,110.0,269.0
7.70267110475352,2025-08-10 09:42:10,159.0,118.6,277.6
7.84020136443662,2025-08-10 09:42:15,159.0,100.22,259.22
7.97773162411972,2025-08-10 09:42:20,159.0,97.22,256.22
8.11526188380282,2025-08-10 09:42:25,159.0,95.76,254.76
8.25279214348592,2025-08-10 09:42:30,159.0,86.84,245.84
8.39032240316901,2025-08-10 09:42:35,159.0,86.84,245.84
8.52785266285211,2025-08-10 09:42:40,159.0,102.74000000000001,261.74
8.66538292253521,2025-08-10 09:42:45,159.0,100.97999999999999,259.98
8.80291318221831,2025-08-10 09:42:50,159.0,96.06,255.06
8.94044344190141,2025-08-10 09:42:55,159.0,110.97999999999999,269.98
9.07797370158451,2025-08-10 09:43:00,159.2,113.35999999999999,272.55999999999995
9.21550396126761,2025-08-10 09:43:05,159.2,113.35999999999999,272.55999999999995
9.3530342209507,2025-08-10 09:43:10,159.0,108.5,267.5
9.4905644806338,2025-08-10 09:43:15,159.0,115.6,274.6
9.6280947403169,2025-08-10 09:43:20,159.0,107.34,266.34000000000003
9.765625,2025-08-10 09:43:25,159.0,110.16,269.15999999999997


==> experiments/performance/res_usage/data/store_file_func_cpu.csv <==
X,Time,queue-proxy,user-container,sum
0.0009765625,2025-08-09 17:57:10,19.368,66.884,86.252
0.931026785714286,2025-08-09 17:57:15,25.714,133.27866666666665,158.99266666666665
1.86107700892857,2025-08-09 17:57:25,33.38,133.66133333333335,167.04133333333334
2.79112723214286,2025-08-09 17:57:30,32.35,186.91066666666669,219.26066666666668
3.72117745535714,2025-08-09 17:57:35,35.56,207.63333333333335,243.19333333333336
4.65122767857143,2025-08-09 17:57:40,35.29,183.18,218.47
5.58127790178571,2025-08-09 17:57:45,34.68,193.72,228.4
6.511328125,2025-08-09 17:57:50,31.98,214.44,246.42
7.44137834821429,2025-08-09 17:57:55,33.62,206.85999999999999,240.48
8.37142857142857,2025-08-09 17:58:05,36.81333333333333,224.88000000000002,261.6933333333334
9.30147879464286,2025-08-09 17:58:10,38.2,204.48,242.68
10.2315290178571,2025-08-09 17:58:15,42.94666666666667,238.11999999999998,281.06666666666666
11.1615792410714,2025-08-09 17:58:20,38.26,227.94,266.2
12.0916294642857,2025-08-09 17:58:30,33.0,224.0266666666667,257.0266666666667
13.0216796875,2025-08-09 17:58:35,38.85,253.2133333333333,292.06333333333333
13.9517299107143,2025-08-09 17:58:40,37.84733333333334,259.0,296.8473333333333
14.8817801339286,2025-08-09 17:59:05,33.69466666666667,215.3,248.9946666666667
15.8118303571429,2025-08-09 17:59:10,32.362,215.4,247.762
16.7418805803571,2025-08-09 17:59:15,32.516,215.96666666666664,248.48266666666663
17.6719308035714,2025-08-09 17:59:20,29.809999999999995,207.83333333333331,237.64333333333332
18.6019810267857,2025-08-09 17:59:25,35.239999999999995,238.4,273.64
19.53203125,2025-08-09 17:59:30,36.24,249.6,285.84
20.4620814732143,2025-08-09 17:59:35,33.87,224.5,258.37
21.3921316964286,2025-08-09 17:59:40,36.72,248.8,285.52
22.3221819196429,2025-08-09 17:59:45,32.410000000000004,245.45,277.86
23.2522321428571,2025-08-09 17:59:50,24.528000000000002,247.6,272.128
24.1822823660714,2025-08-09 17:59:55,37.2,232.25,269.45
25.1123325892857,2025-08-09 18:00:00,31.997333333333337,223.7,255.69733333333332
26.0423828125,2025-08-09 18:00:05,33.510666666666665,236.6,270.11066666666665
26.9724330357143,2025-08-09 18:00:15,39.913333333333334,223.8,263.71333333333337
27.9024832589286,2025-08-09 18:00:20,40.516666666666666,213.4,253.91666666666669
28.8325334821429,2025-08-09 18:00:25,39.96,279.4,319.35999999999996
29.7625837053571,2025-08-09 18:00:30,39.339999999999996,215.3,254.64000000000001
30.6926339285714,2025-08-09 18:00:35,40.32,237.5333333333333,277.8533333333333
31.6226841517857,2025-08-09 18:00:40,46.64,263.8666666666667,310.50666666666666
32.552734375,2025-08-09 18:00:45,42.9,202.6,245.5
33.4827845982143,2025-08-09 18:00:50,42.35333333333333,275.9,318.25333333333333
34.4128348214286,2025-08-09 18:00:55,40.96,287.08000000000004,328.04
35.3428850446429,2025-08-09 18:01:00,37.776666666666664,271.56,309.33666666666664
36.2729352678571,2025-08-09 18:01:05,34.62,277.50666666666666,312.12666666666667
37.2029854910714,2025-08-09 18:01:10,39.019999999999996,290.05333333333334,329.0733333333333
38.1330357142857,2025-08-09 18:01:15,36.35,281.08000000000004,317.43000000000006
39.0630859375,2025-08-09 18:01:25,32.93,261.3933333333333,294.3233333333333
39.9931361607143,2025-08-09 18:01:35,38.93,230.30666666666667,269.2366666666667
40.9231863839286,2025-08-09 18:01:45,42.14,217.09333333333333,259.23333333333335
41.8532366071429,2025-08-09 18:01:55,42.6,226.84,269.44
42.7832868303571,2025-08-09 18:02:00,38.9,284.0866666666667,322.9866666666667
43.7133370535714,2025-08-09 18:02:05,39.43333333333334,287.2,326.6333333333333
44.6433872767857,2025-08-09 18:02:10,39.766666666666666,284.5,324.26666666666665
45.5734375,2025-08-09 18:02:15,41.839999999999996,317.9,359.73999999999995
46.5034877232143,2025-08-09 18:02:25,49.0,348.23333333333335,397.23333333333335
47.4335379464286,2025-08-09 18:02:30,46.88000000000001,335.7,382.58
48.3635881696429,2025-08-09 18:02:35,44.845,292.66666666666663,337.51166666666666
49.2936383928571,2025-08-09 18:02:45,39.620000000000005,229.0,268.62
50.2236886160714,2025-08-09 18:02:50,33.805,275.2,309.005
51.1537388392857,2025-08-09 18:02:55,34.4,241.94,276.34
52.0837890625,2025-08-09 18:03:00,38.85666666666667,276.64,315.49666666666667
53.0138392857143,2025-08-09 18:03:05,37.54266666666666,251.22666666666663,288.7693333333333
53.9438895089286,2025-08-09 18:03:10,30.910666666666668,258.18,289.09066666666666
54.8739397321429,2025-08-09 18:03:15,33.666000000000004,260.3466666666667,294.0126666666667
55.8039899553571,2025-08-09 18:03:25,25.062,268.22666666666663,293.28866666666664
56.7340401785714,2025-08-09 18:03:30,23.858666666666668,295.24,319.0986666666667
57.6640904017857,2025-08-09 18:03:35,42.828,239.76,282.58799999999997
58.594140625,2025-08-09 18:03:40,36.754533333333335,241.66,278.41453333333334
59.5241908482143,2025-08-09 18:03:45,41.4544,214.48000000000002,255.9344
60.4542410714286,2025-08-09 18:03:50,30.961599999999997,248.7,279.66159999999996
61.3842912946429,2025-08-09 18:03:55,24.5148,239.7,264.21479999999997
62.3143415178571,2025-08-09 18:04:15,35.438,241.3,276.738
63.2443917410714,2025-08-09 18:04:20,40.275999999999996,201.26,241.536
64.1744419642857,2025-08-09 18:04:25,45.37,211.03000000000003,256.40000000000003
65.1044921875,2025-08-09 18:04:30,31.868000000000002,275.98,307.848
66.0345424107143,2025-08-09 18:04:35,40.254,218.46999999999997,258.724
66.9645926339286,2025-08-09 18:04:40,35.019999999999996,265.65999999999997,300.67999999999995
67.8946428571429,2025-08-09 18:04:45,39.470000000000006,247.0,286.47
68.8246930803572,2025-08-09 18:04:50,38.101,283.2,321.301
69.7547433035714,2025-08-09 18:04:55,31.701999999999998,218.95,250.652
70.6847935267857,2025-08-09 18:05:00,34.638,216.5,251.138
71.61484375,2025-08-09 18:05:05,25.049,250.75,275.799
72.5448939732143,2025-08-09 18:05:15,33.339999999999996,264.225,297.565
73.4749441964286,2025-08-09 18:05:25,38.379999999999995,228.45,266.83
74.4049944196429,2025-08-09 18:05:35,44.05,240.175,284.225
75.3350446428571,2025-08-09 18:05:40,43.525,268.8,312.325
76.2650948660714,2025-08-09 18:05:45,38.04666666666667,297.06666666666666,335.11333333333334
77.1951450892857,2025-08-09 18:05:55,40.39333333333333,312.53333333333336,352.9266666666667
78.1251953125,2025-08-09 18:06:05,41.160000000000004,292.7,333.86
79.0552455357143,2025-08-09 18:06:10,33.833999999999996,304.5333333333333,338.3673333333333
79.9852957589286,2025-08-09 18:06:15,24.77,245.98666666666668,270.75666666666666
80.9153459821429,2025-08-09 18:06:20,26.773000000000003,264.19,290.963
81.8453962053571,2025-08-09 18:06:25,27.730666666666668,244.66,272.3906666666667
82.7754464285714,2025-08-09 18:06:30,25.379333333333335,243.65,269.02933333333334
83.7054966517857,2025-08-09 18:06:35,48.376999999999995,307.0,355.377
84.635546875,2025-08-09 18:06:40,51.379999999999995,291.37,342.75
85.5655970982143,2025-08-09 18:06:45,30.153999999999996,189.26000000000002,219.41400000000002
86.4956473214286,2025-08-09 18:07:05,37.032,250.2233333333333,287.2553333333333
87.4256975446429,2025-08-09 18:07:15,49.565,344.26666666666665,393.83166666666665
88.3557477678572,2025-08-09 18:07:20,37.844,211.7,249.54399999999998
89.2857979910714,2025-08-09 18:07:25,29.285666666666668,202.4,231.68566666666666
90.2158482142857,2025-08-09 18:07:30,23.67666666666667,274.25333333333333,297.93
91.1458984375,2025-08-09 18:07:35,24.143666666666668,260.6066666666667,284.75033333333334
92.0759486607143,2025-08-09 18:07:45,44.394,248.96000000000004,293.35400000000004
93.0059988839286,2025-08-09 18:07:50,51.06,240.31,291.37
93.9360491071429,2025-08-09 18:07:55,36.0195,263.41999999999996,299.43949999999995
94.8660993303571,2025-08-09 18:08:05,28.769,228.01999999999998,256.789
95.7961495535714,2025-08-09 18:08:10,45.6795,277.3466666666667,323.0261666666667
96.7261997767857,2025-08-09 18:08:15,36.626,279.5333333333333,316.1593333333333
97.65625,2025-08-09 18:08:20,33.32,250.38666666666668,283.7066666666667


==> experiments/performance/res_usage/data/store_file_store_cpu.csv <==
X,Time,redis,store,sum
0.0009765625,2025-08-09 17:57:10,3.397333333333333,79.26,82.65733333333334
0.987393465909091,2025-08-09 17:57:15,3.5303333333333335,141.35999999999999,144.89033333333333
1.97381036931818,2025-08-09 17:57:20,3.667333333333333,213.0,216.66733333333335
2.96022727272727,2025-08-09 17:57:30,3.626,239.43333333333334,243.05933333333334
3.94664417613636,2025-08-09 17:57:40,3.588,213.8666666666667,217.4546666666667
4.93306107954546,2025-08-09 17:57:50,3.572,225.4,228.972
5.91947798295455,2025-08-09 17:58:00,3.5269999999999997,252.8,256.327
6.90589488636364,2025-08-09 17:58:05,3.536,250.66666666666666,254.20266666666666
7.89231178977273,2025-08-09 17:58:10,3.2079999999999997,271.33333333333337,274.5413333333334
8.87872869318182,2025-08-09 17:58:15,3.5543333333333336,223.0,226.55433333333335
9.86514559659091,2025-08-09 17:58:20,3.481333333333333,199.9,203.38133333333334
10.8515625,2025-08-09 17:58:30,3.471333333333333,226.4333333333333,229.90466666666663
11.8379794034091,2025-08-09 17:58:35,3.434,244.46666666666664,247.90066666666664
12.8243963068182,2025-08-09 17:58:40,3.72,230.4,234.12
13.8108132102273,2025-08-09 17:58:45,3.6799999999999997,246.8,250.48000000000002
14.7972301136364,2025-08-09 17:58:50,3.0235,237.8,240.82350000000002
15.7836470170455,2025-08-09 17:59:00,3.621,277.0,280.621
16.7700639204545,2025-08-09 17:59:05,3.5265,215.05,218.5765
17.7564808238636,2025-08-09 17:59:10,3.6479999999999997,277.9,281.548
18.7428977272727,2025-08-09 17:59:20,3.254,242.95,246.20399999999998
19.7293146306818,2025-08-09 17:59:25,3.522,232.3,235.822
20.7157315340909,2025-08-09 17:59:30,3.566,226.0,229.566
21.7021484375,2025-08-09 17:59:35,3.554,251.9,255.454
22.6885653409091,2025-08-09 17:59:40,3.521333333333333,245.8,249.32133333333334
23.6749822443182,2025-08-09 18:00:00,3.5486666666666666,207.1,210.64866666666666
24.6613991477273,2025-08-09 18:00:05,3.566,231.53333333333336,235.09933333333336
25.6478160511364,2025-08-09 18:00:10,3.472,276.66666666666663,280.1386666666666
26.6342329545455,2025-08-09 18:00:20,3.5053333333333336,247.9,251.40533333333335
27.6206498579545,2025-08-09 18:00:30,3.4816666666666665,240.46666666666664,243.9483333333333
28.6070667613636,2025-08-09 18:00:40,3.586,251.6,255.186
29.5934836647727,2025-08-09 18:00:45,3.63,279.9333333333333,283.5633333333333
30.5799005681818,2025-08-09 18:00:50,3.604,251.2,254.804
31.5663174715909,2025-08-09 18:01:00,3.688,316.0,319.688
32.552734375,2025-08-09 18:01:10,3.618,295.6,299.218
33.5391512784091,2025-08-09 18:01:20,4.964333333333333,283.8,288.76433333333335
34.5255681818182,2025-08-09 18:01:30,28.400666666666666,287.6,316.0006666666667
35.5119850852273,2025-08-09 18:01:35,48.084,271.2,319.284
36.4984019886364,2025-08-09 18:01:40,111.83000000000001,267.0,378.83000000000004
37.4848188920455,2025-08-09 18:01:50,11.429999999999998,293.0,304.43
38.4712357954545,2025-08-09 18:01:55,3.2340000000000004,288.5,291.734
39.4576526988636,2025-08-09 18:02:00,3.444,274.9,278.344
40.4440696022727,2025-08-09 18:02:05,3.511833333333333,262.5,266.01183333333336
41.4304865056818,2025-08-09 18:02:10,3.603666666666667,265.15,268.7536666666666
42.4169034090909,2025-08-09 18:02:15,3.6595,269.2,272.85949999999997
43.4033203125,2025-08-09 18:02:25,3.9219999999999997,260.7,264.622
44.3897372159091,2025-08-09 18:02:30,3.7159999999999997,253.8,257.516
45.3761541193182,2025-08-09 18:02:35,3.504,261.5,265.004
46.3625710227273,2025-08-09 18:02:40,3.232,265.3,268.53200000000004
47.3489879261364,2025-08-09 18:02:45,3.4120000000000004,288.7,292.11199999999997
48.3354048295455,2025-08-09 18:02:50,3.6395000000000004,274.8,278.4395
49.3218217329545,2025-08-09 18:03:00,3.7368333333333332,262.2,265.9368333333333
50.3082386363636,2025-08-09 18:03:05,3.5251666666666663,213.3,216.8251666666667
51.2946555397727,2025-08-09 18:03:10,3.6015,243.0,246.6015
52.2810724431818,2025-08-09 18:03:15,3.6350000000000002,281.3666666666667,285.00166666666667
53.2674893465909,2025-08-09 18:03:20,3.465,312.1333333333333,315.5983333333333
54.25390625,2025-08-09 18:03:30,3.7769999999999997,368.6,372.377
55.2403231534091,2025-08-09 18:03:35,3.8,269.8,273.6
56.2267400568182,2025-08-09 18:03:40,3.783,259.9,263.683
57.2131569602273,2025-08-09 18:03:50,3.446,265.33333333333337,268.7793333333334
58.1995738636364,2025-08-09 18:03:55,3.13,298.8666666666667,301.99666666666667
59.1859907670455,2025-08-09 18:04:00,3.505,240.2,243.70499999999998
60.1724076704545,2025-08-09 18:04:05,3.6286666666666667,234.0,237.62866666666667
61.1588245738636,2025-08-09 18:04:10,3.4346666666666663,254.4,257.8346666666667
62.1452414772727,2025-08-09 18:04:20,3.5686666666666667,306.3,309.8686666666667
63.1316583806818,2025-08-09 18:04:25,3.376,296.0,299.376
64.1180752840909,2025-08-09 18:04:30,3.6759999999999997,240.7,244.37599999999998
65.1044921875,2025-08-09 18:04:40,3.6120000000000005,225.96666666666664,229.57866666666663
66.0909090909091,2025-08-09 18:04:50,3.6333333333333337,252.4,256.03333333333336
67.0773259943182,2025-08-09 18:04:55,3.442,256.1333333333333,259.57533333333333
68.0637428977273,2025-08-09 18:05:00,3.4766666666666666,314.2,317.6766666666667
69.0501598011364,2025-08-09 18:05:05,3.5520000000000005,276.6,280.15200000000004
70.0365767045455,2025-08-09 18:05:10,3.714,267.8,271.514
71.0229936079545,2025-08-09 18:05:15,3.382,277.83333333333337,281.2153333333334
72.0094105113636,2025-08-09 18:05:20,3.5053333333333336,266.0666666666667,269.57200000000006
72.9958274147727,2025-08-09 18:05:30,3.3236666666666665,284.2,287.52366666666666
73.9822443181818,2025-08-09 18:05:40,3.528,313.23333333333335,316.76133333333337
74.9686612215909,2025-08-09 18:05:45,3.1670000000000003,275.06666666666666,278.23366666666664
75.955078125,2025-08-09 18:05:55,3.632,243.8,247.43200000000002
76.9414950284091,2025-08-09 18:06:00,3.7230000000000003,218.85999999999999,222.583
77.9279119318182,2025-08-09 18:06:05,3.7399999999999998,194.84,198.58
78.9143288352273,2025-08-09 18:06:10,3.9083333333333337,232.42,236.32833333333332
79.9007457386364,2025-08-09 18:06:15,4.068666666666667,285.8,289.8686666666667
80.8871626420455,2025-08-09 18:06:20,4.248,280.4,284.64799999999997
81.8735795454545,2025-08-09 18:06:25,3.847,247.2666666666667,251.11366666666672
82.8599964488636,2025-08-09 18:06:30,3.594,212.33333333333334,215.92733333333334
83.8464133522727,2025-08-09 18:06:40,3.4243333333333332,227.0,230.42433333333332
84.8328302556818,2025-08-09 18:06:45,3.0306666666666664,338.5,341.53066666666666
85.8192471590909,2025-08-09 18:06:50,3.1919999999999997,345.4,348.592
86.8056640625,2025-08-09 18:06:55,3.1803333333333335,319.2,322.38033333333334
87.7920809659091,2025-08-09 18:07:00,3.6626666666666665,295.9,299.56266666666664
88.7784978693182,2025-08-09 18:07:10,3.714,292.1,295.814
89.7649147727273,2025-08-09 18:07:20,3.78,262.6,266.38
90.7513316761364,2025-08-09 18:07:30,3.6060000000000003,247.38000000000002,250.98600000000002
91.7377485795455,2025-08-09 18:07:40,3.7599999999999993,272.4,276.15999999999997
92.7241654829545,2025-08-09 18:07:45,3.957,274.0,277.957
93.7105823863636,2025-08-09 18:07:50,3.62,387.4,391.02
94.6969992897727,2025-08-09 18:07:55,3.715,319.3,323.015
95.6834161931818,2025-08-09 18:08:00,3.689,230.64000000000001,234.329
96.6698330965909,2025-08-09 18:08:20,3.8613333333333335,241.21999999999997,245.0813333333333
97.65625,2025-08-09 18:08:25,3.6706666666666665,271.2,274.87066666666664


==> experiments/performance/res_usage/data/store_file_store_mem.csv <==
X,Time,redis,store,sum
0.0009765625,2025-08-09 17:57:10,159.2,71.46000000000001,230.66
0.674461206896552,2025-08-09 17:57:15,159.2,84.05999999999999,243.26
1.3479458512931,2025-08-09 17:57:20,159.2,111.4,270.6
2.02143049568966,2025-08-09 17:57:25,159.2,126.2,285.4
2.69491514008621,2025-08-09 17:57:30,159.2,118.55999999999999,277.76
3.36839978448276,2025-08-09 17:57:35,159.2,117.08,276.28
4.04188442887931,2025-08-09 17:57:40,159.0,110.28,269.28
4.71536907327586,2025-08-09 17:57:45,159.0,115.67999999999999,274.68
5.38885371767241,2025-08-09 17:57:50,159.0,100.84,259.84000000000003
6.06233836206897,2025-08-09 17:57:55,159.0,110.3,269.3
6.73582300646552,2025-08-09 17:58:00,159.0,98.78,257.78
7.40930765086207,2025-08-09 17:58:05,159.4,99.46000000000001,258.86
8.08279229525862,2025-08-09 17:58:10,159.2,105.78,264.98
8.75627693965517,2025-08-09 17:58:15,159.2,118.08,277.28
9.42976158405173,2025-08-09 17:58:20,159.4,110.05999999999999,269.46
10.1032462284483,2025-08-09 17:58:25,159.4,108.12,267.52
10.7767308728448,2025-08-09 17:58:30,159.0,108.67999999999999,267.68
11.4502155172414,2025-08-09 17:58:35,159.0,90.62,249.62
12.1237001616379,2025-08-09 17:58:40,159.2,84.22,243.42
12.7971848060345,2025-08-09 17:58:45,159.2,84.22,243.42
13.470669450431,2025-08-09 17:58:50,159.2,84.53999999999999,243.73999999999998
14.1441540948276,2025-08-09 17:58:55,159.2,79.4,238.6
14.8176387392241,2025-08-09 17:59:00,159.2,82.26,241.45999999999998
15.4911233836207,2025-08-09 17:59:05,159.2,69.2,228.39999999999998
16.1646080280172,2025-08-09 17:59:10,159.0,72.47999999999999,231.48
16.8380926724138,2025-08-09 17:59:15,159.0,77.78,236.78
17.5115773168103,2025-08-09 17:59:20,159.2,76.64,235.83999999999997
18.1850619612069,2025-08-09 17:59:25,159.2,76.66,235.85999999999999
18.8585466056035,2025-08-09 17:59:30,159.0,74.3,233.3
19.53203125,2025-08-09 17:59:35,159.2,80.42,239.62
20.2055158943966,2025-08-09 17:59:40,159.2,79.38,238.57999999999998
20.8790005387931,2025-08-09 17:59:45,159.2,79.38,238.57999999999998
21.5524851831897,2025-08-09 17:59:50,159.2,82.38,241.57999999999998
22.2259698275862,2025-08-09 17:59:55,159.2,87.17999999999999,246.38
22.8994544719828,2025-08-09 18:00:00,159.0,83.82000000000001,242.82
23.5729391163793,2025-08-09 18:00:05,159.0,75.72,234.72
24.2464237607759,2025-08-09 18:00:10,159.0,76.32000000000001,235.32
24.9199084051724,2025-08-09 18:00:15,159.0,79.28,238.28
25.593393049569,2025-08-09 18:00:20,159.2,86.78,245.98
26.2668776939655,2025-08-09 18:00:25,159.2,90.0,249.2
26.9403623383621,2025-08-09 18:00:30,159.2,88.6,247.79999999999998
27.6138469827586,2025-08-09 18:00:35,159.4,75.36,234.76
28.2873316271552,2025-08-09 18:00:40,159.0,84.32000000000001,243.32
28.9608162715517,2025-08-09 18:00:45,159.2,79.82000000000001,239.01999999999998
29.6343009159483,2025-08-09 18:00:50,159.4,79.86,239.26
30.3077855603448,2025-08-09 18:00:55,159.4,79.94,239.34
30.9812702047414,2025-08-09 18:01:00,159.4,77.94,237.34
31.6547548491379,2025-08-09 18:01:05,159.4,78.16,237.56
32.3282394935345,2025-08-09 18:01:10,159.4,78.62,238.02
33.001724137931,2025-08-09 18:01:15,159.2,78.62,237.82
33.6752087823276,2025-08-09 18:01:20,159.8,76.47999999999999,236.28
34.3486934267241,2025-08-09 18:01:25,160.0,78.85999999999999,238.85999999999999
35.0221780711207,2025-08-09 18:01:30,160.8,78.44,239.24
35.6956627155172,2025-08-09 18:01:35,160.6,78.84,239.44
36.3691473599138,2025-08-09 18:01:40,159.8,78.14,237.94
37.0426320043103,2025-08-09 18:01:45,159.8,76.56,236.36
37.7161166487069,2025-08-09 18:01:50,160.0,79.92,239.92000000000002
38.3896012931035,2025-08-09 18:01:55,160.0,77.52000000000001,237.52
39.0630859375,2025-08-09 18:02:00,160.0,76.56,236.56
39.7365705818966,2025-08-09 18:02:05,159.8,71.56,231.36
40.4100552262931,2025-08-09 18:02:10,159.8,71.66,231.46
41.0835398706897,2025-08-09 18:02:15,159.8,70.74,230.54000000000002
41.7570245150862,2025-08-09 18:02:20,159.4,76.64,236.04000000000002
42.4305091594828,2025-08-09 18:02:25,159.6,76.64,236.24
43.1039938038793,2025-08-09 18:02:30,159.4,77.74,237.14
43.7774784482759,2025-08-09 18:02:35,159.4,81.3,240.7
44.4509630926724,2025-08-09 18:02:40,159.8,84.26,244.06
45.124447737069,2025-08-09 18:02:45,160.0,81.67999999999999,241.68
45.7979323814655,2025-08-09 18:02:50,160.0,80.44,240.44
46.4714170258621,2025-08-09 18:02:55,159.8,80.62,240.42000000000002
47.1449016702586,2025-08-09 18:03:00,159.8,83.35999999999999,243.16
47.8183863146552,2025-08-09 18:03:05,159.6,79.32,238.92
48.4918709590517,2025-08-09 18:03:10,159.8,75.0,234.8
49.1653556034483,2025-08-09 18:03:15,159.6,75.0,234.6
49.8388402478448,2025-08-09 18:03:20,159.4,75.88,235.28
50.5123248922414,2025-08-09 18:03:25,159.8,68.92,228.72000000000003
51.1858095366379,2025-08-09 18:03:30,159.8,74.34,234.14000000000001
51.8592941810345,2025-08-09 18:03:35,159.8,73.26,233.06
52.532778825431,2025-08-09 18:03:40,159.8,73.38,233.18
53.2062634698276,2025-08-09 18:03:45,159.6,73.38,232.98
53.8797481142241,2025-08-09 18:03:50,159.2,72.28,231.48
54.5532327586207,2025-08-09 18:03:55,159.2,72.14000000000001,231.34
55.2267174030172,2025-08-09 18:04:00,159.2,72.9,232.1
55.9002020474138,2025-08-09 18:04:05,159.4,72.94,232.34
56.5736866918103,2025-08-09 18:04:10,159.4,60.339999999999996,219.74
57.2471713362069,2025-08-09 18:04:15,159.4,60.739999999999995,220.14
57.9206559806034,2025-08-09 18:04:20,159.6,65.2,224.8
58.594140625,2025-08-09 18:04:25,159.8,67.47999999999999,227.28
59.2676252693966,2025-08-09 18:04:30,159.8,72.88,232.68
59.9411099137931,2025-08-09 18:04:35,159.6,71.03999999999999,230.64
60.6145945581897,2025-08-09 18:04:40,159.6,72.66,232.26
61.2880792025862,2025-08-09 18:04:45,159.8,72.66,232.46
61.9615638469828,2025-08-09 18:04:50,160.0,71.62,231.62
62.6350484913793,2025-08-09 18:04:55,159.8,75.6,235.4
63.3085331357759,2025-08-09 18:05:00,159.4,77.72,237.12
63.9820177801724,2025-08-09 18:05:05,159.4,75.42,234.82
64.655502424569,2025-08-09 18:05:10,159.8,77.0,236.8
65.3289870689655,2025-08-09 18:05:15,159.8,74.16,233.96
66.0024717133621,2025-08-09 18:05:20,159.8,72.6,232.4
66.6759563577586,2025-08-09 18:05:25,159.8,83.6,243.4
67.3494410021552,2025-08-09 18:05:30,159.8,84.86,244.66000000000003
68.0229256465517,2025-08-09 18:05:35,159.8,84.86,244.66000000000003
68.6964102909483,2025-08-09 18:05:40,159.6,83.6,243.2
69.3698949353448,2025-08-09 18:05:45,159.4,76.14,235.54000000000002
70.0433795797414,2025-08-09 18:05:50,159.6,75.24,234.83999999999997
70.7168642241379,2025-08-09 18:05:55,159.6,75.1,234.7
71.3903488685345,2025-08-09 18:06:00,159.4,75.88000000000001,235.28000000000003
72.063833512931,2025-08-09 18:06:05,159.4,75.46000000000001,234.86
72.7373181573276,2025-08-09 18:06:10,159.4,76.5,235.9
73.4108028017241,2025-08-09 18:06:15,160.2,78.4,238.6
74.0842874461207,2025-08-09 18:06:20,160.0,74.97999999999999,234.98
74.7577720905172,2025-08-09 18:06:25,159.8,77.92,237.72000000000003
75.4312567349138,2025-08-09 18:06:30,159.8,77.58,237.38
76.1047413793104,2025-08-09 18:06:35,159.8,72.28,232.08
76.7782260237069,2025-08-09 18:06:40,159.6,72.12,231.72
77.4517106681035,2025-08-09 18:06:45,159.4,73.96000000000001,233.36
78.1251953125,2025-08-09 18:06:50,159.6,78.76,238.36
78.7986799568965,2025-08-09 18:06:55,159.6,78.28,237.88
79.4721646012931,2025-08-09 18:07:00,160.0,72.14,232.14
80.1456492456897,2025-08-09 18:07:05,160.0,70.84,230.84
80.8191338900862,2025-08-09 18:07:10,160.0,70.74000000000001,230.74
81.4926185344828,2025-08-09 18:07:15,160.0,73.66,233.66
82.1661031788793,2025-08-09 18:07:20,160.0,70.94000000000001,230.94
82.8395878232759,2025-08-09 18:07:25,160.0,70.94000000000001,230.94
83.5130724676724,2025-08-09 18:07:30,160.0,73.46000000000001,233.46
84.186557112069,2025-08-09 18:07:35,160.0,77.67999999999999,237.68
84.8600417564655,2025-08-09 18:07:40,159.8,74.08,233.88
85.5335264008621,2025-08-09 18:07:45,159.6,74.36,233.95999999999998
86.2070110452586,2025-08-09 18:07:50,159.6,78.32000000000001,237.92000000000002
86.8804956896552,2025-08-09 18:07:55,159.6,77.82000000000001,237.42000000000002
87.5539803340517,2025-08-09 18:08:00,159.8,77.92,237.72000000000003
88.2274649784483,2025-08-09 18:08:05,159.6,78.0,237.6
88.9009496228448,2025-08-09 18:08:10,159.6,80.7,240.3
89.5744342672414,2025-08-09 18:08:15,159.8,76.67999999999999,236.48000000000002
90.2479189116379,2025-08-09 18:08:20,159.8,75.64000000000001,235.44000000000003
90.9214035560345,2025-08-09 18:08:25,159.8,73.32000000000001,233.12
91.594888200431,2025-08-09 18:08:30,159.8,73.32000000000001,233.12
92.2683728448276,2025-08-09 18:08:35,159.8,72.47999999999999,232.28
92.9418574892241,2025-08-09 18:08:40,159.6,70.36,229.95999999999998
93.6153421336207,2025-08-09 18:08:45,159.8,74.7,234.5
94.2888267780173,2025-08-09 18:08:50,159.6,76.88,236.48
94.9623114224138,2025-08-09 18:08:55,159.4,76.88,236.28
95.6357960668103,2025-08-09 18:09:00,159.6,76.74,236.33999999999997
96.3092807112069,2025-08-09 18:09:05,159.8,73.48,233.28000000000003
96.9827653556034,2025-08-09 18:09:10,159.8,74.1,233.9
97.65625,2025-08-09 18:09:15,160.0,74.2,234.2


==> experiments/performance/res_usage/data/store_row_store_cpu.csv <==
X,Time,redis,store,sum
0.0009765625,2025-08-09 21:35:40,3.7486666666666664,81.15546666666667,84.90413333333333
0.146717583955224,2025-08-09 21:35:45,4.255333333333334,268.29,272.54533333333336
0.292458605410448,2025-08-09 21:35:50,6.144,408.6,414.744
0.438199626865672,2025-08-09 21:36:00,5.16,464.1,469.26000000000005
0.583940648320896,2025-08-09 21:36:10,5.134,473.1,478.23400000000004
0.729681669776119,2025-08-09 21:36:15,4.665000000000001,393.6,398.26500000000004
0.875422691231343,2025-08-09 21:36:20,4.318,417.2,421.518
1.02116371268657,2025-08-09 21:36:30,4.004,464.2,468.204
1.16690473414179,2025-08-09 21:36:40,4.347666666666667,472.9,477.24766666666665
1.31264575559702,2025-08-09 21:36:45,4.296,465.0,469.296
1.45838677705224,2025-08-09 21:36:50,4.032333333333334,470.9,474.9323333333333
1.60412779850746,2025-08-09 21:36:55,4.0280000000000005,474.4666666666667,478.4946666666667
1.74986881996269,2025-08-09 21:37:00,4.477,482.2333333333333,486.71033333333327
1.89560984141791,2025-08-09 21:37:10,4.279999999999999,481.0666666666667,485.3466666666667
2.04135086287313,2025-08-09 21:37:15,4.148333333333333,448.1333333333333,452.28166666666664
2.18709188432836,2025-08-09 21:37:20,4.082666666666666,460.8,464.8826666666667
2.33283290578358,2025-08-09 21:37:30,4.0200000000000005,471.2,475.21999999999997
2.47857392723881,2025-08-09 21:37:40,3.6409999999999996,435.9,439.541
2.62431494869403,2025-08-09 21:37:45,3.979,454.8,458.779
2.77005597014925,2025-08-09 21:37:50,4.085,465.3333333333333,469.4183333333333
2.91579699160448,2025-08-09 21:38:00,4.0840000000000005,471.0666666666667,475.1506666666667
3.0615380130597,2025-08-09 21:38:05,4.0840000000000005,439.8,443.884
3.20727903451493,2025-08-09 21:38:10,3.8513333333333337,483.9,487.7513333333333
3.35302005597015,2025-08-09 21:38:15,4.107666666666667,486.3,490.40766666666667
3.49876107742537,2025-08-09 21:38:20,3.7,448.8833333333333,452.5833333333333
3.6445020988806,2025-08-09 21:38:25,3.643,479.9666666666667,483.60966666666667
3.79024312033582,2025-08-09 21:38:30,3.874,480.05,483.92400000000004
3.93598414179105,2025-08-09 21:38:40,3.9546666666666668,483.2,487.1546666666666
4.08172516324627,2025-08-09 21:38:45,3.946333333333333,479.0,482.9463333333333
4.22746618470149,2025-08-09 21:38:50,3.9520000000000004,475.7333333333333,479.6853333333333
4.37320720615672,2025-08-09 21:38:55,3.6189999999999998,461.2666666666667,464.8856666666667
4.51894822761194,2025-08-09 21:39:00,3.69,487.0,490.69
4.66468924906716,2025-08-09 21:39:05,34.242666666666665,474.6,508.8426666666667
4.81043027052239,2025-08-09 21:39:10,65.266,471.4,536.6659999999999
4.95617129197761,2025-08-09 21:39:15,95.73533333333333,452.0,547.7353333333333
5.10191231343284,2025-08-09 21:39:30,72.774,463.2666666666667,536.0406666666668
5.24765333488806,2025-08-09 21:39:35,72.59466666666667,493.5333333333333,566.1279999999999
5.39339435634328,2025-08-09 21:39:40,53.84333333333333,497.6,551.4433333333334
5.53913537779851,2025-08-09 21:39:50,62.8,493.6,556.4
5.68487639925373,2025-08-09 21:39:55,33.534,458.2,491.734
5.83061742070896,2025-08-09 21:40:00,7.982499999999999,491.3,499.2825
5.97635844216418,2025-08-09 21:40:05,11.048000000000002,444.2666666666667,455.3146666666667
6.1220994636194,2025-08-09 21:40:10,14.153500000000003,414.6666666666667,428.8201666666667
6.26784048507463,2025-08-09 21:40:20,17.509999999999998,420.9666666666667,438.4766666666667
6.41358150652985,2025-08-09 21:40:25,4.057,439.4,443.457
6.55932252798508,2025-08-09 21:40:30,3.7660000000000005,479.6666666666667,483.4326666666667
6.7050635494403,2025-08-09 21:40:50,3.839,492.7333333333333,496.5723333333333
6.85080457089552,2025-08-09 21:40:55,3.6700000000000004,504.3,507.97
6.99654559235075,2025-08-09 21:41:00,3.938,504.6,508.538
7.14228661380597,2025-08-09 21:41:05,3.975,484.3,488.27500000000003
7.28802763526119,2025-08-09 21:41:10,4.0,484.6,488.6
7.43376865671642,2025-08-09 21:41:15,3.7964999999999995,489.8,493.5965
7.57950967817164,2025-08-09 21:41:20,3.7409999999999997,482.7333333333333,486.4743333333333
7.72525069962687,2025-08-09 21:41:25,4.1075,478.2666666666667,482.3741666666667
7.87099172108209,2025-08-09 21:41:30,4.044666666666666,495.6,499.6446666666667
8.01673274253731,2025-08-09 21:41:35,4.001833333333333,465.4,469.4018333333333
8.16247376399254,2025-08-09 21:41:40,3.972,467.5,471.472
8.30821478544776,2025-08-09 21:42:00,3.9545000000000003,480.6,484.5545
8.45395580690299,2025-08-09 21:42:05,3.628,478.1,481.728
8.59969682835821,2025-08-09 21:42:10,3.6980000000000004,442.4,446.09799999999996
8.74543784981343,2025-08-09 21:42:15,3.557,481.6,485.15700000000004
8.89117887126866,2025-08-09 21:42:20,3.4846666666666666,490.8,494.2846666666667
9.03691989272388,2025-08-09 21:42:30,3.660333333333333,485.2,488.8603333333333
9.1826609141791,2025-08-09 21:42:35,3.878,479.3,483.178
9.32840193563433,2025-08-09 21:42:40,3.6159999999999997,472.0,475.616
9.47414295708955,2025-08-09 21:42:45,3.9480000000000004,475.9,479.84799999999996
9.61988397854478,2025-08-09 21:42:50,3.9802666666666666,478.4,482.38026666666667
9.765625,2025-08-09 21:42:55,4.024533333333333,448.6,452.6245333333334


==> experiments/performance/res_usage/data/store_row_store_mem.csv <==
X,Time,redis,store,sum
0.0009765625,2025-08-09 21:35:40,159.2,76.52000000000001,235.72
0.0948674128605769,2025-08-09 21:35:45,159.2,99.1,258.29999999999995
0.188758263221154,2025-08-09 21:35:50,159.0,97.67999999999999,256.68
0.282649113581731,2025-08-09 21:35:55,159.0,86.56,245.56
0.376539963942308,2025-08-09 21:36:00,159.0,91.06,250.06
0.470430814302885,2025-08-09 21:36:05,159.2,91.28,250.48
0.564321664663462,2025-08-09 21:36:10,159.2,97.16,256.36
0.658212515024039,2025-08-09 21:36:15,159.2,95.52000000000001,254.72
0.752103365384615,2025-08-09 21:36:20,159.0,93.78,252.78
0.845994215745192,2025-08-09 21:36:25,159.0,93.9,252.9
0.939885066105769,2025-08-09 21:36:30,159.2,88.67999999999999,247.88
1.03377591646635,2025-08-09 21:36:35,159.2,89.84,249.04
1.12766676682692,2025-08-09 21:36:40,159.2,88.76,247.95999999999998
1.2215576171875,2025-08-09 21:36:45,159.2,92.8,252.0
1.31544846754808,2025-08-09 21:36:50,159.2,97.36,256.56
1.40933931790865,2025-08-09 21:36:55,159.2,99.03999999999999,258.24
1.50323016826923,2025-08-09 21:37:00,159.0,90.52000000000001,249.52
1.59712101862981,2025-08-09 21:37:05,159.0,105.5,264.5
1.69101186899038,2025-08-09 21:37:10,159.2,109.46,268.65999999999997
1.78490271935096,2025-08-09 21:37:15,159.2,112.2,271.4
1.87879356971154,2025-08-09 21:37:20,159.2,110.6,269.79999999999995
1.97268442007212,2025-08-09 21:37:25,159.2,104.17999999999999,263.38
2.06657527043269,2025-08-09 21:37:30,159.2,99.52000000000001,258.72
2.16046612079327,2025-08-09 21:37:35,159.2,100.62,259.82
2.25435697115385,2025-08-09 21:37:40,159.0,105.66,264.65999999999997
2.34824782151442,2025-08-09 21:37:45,159.0,98.12,257.12
2.442138671875,2025-08-09 21:37:50,159.4,99.56,258.96000000000004
2.53602952223558,2025-08-09 21:37:55,159.4,103.67999999999999,263.08
2.62992037259615,2025-08-09 21:38:00,159.4,112.94000000000001,272.34000000000003
2.72381122295673,2025-08-09 21:38:05,159.0,110.34,269.34000000000003
2.81770207331731,2025-08-09 21:38:10,159.0,110.34,269.34000000000003
2.91159292367788,2025-08-09 21:38:15,159.0,104.22,263.22
3.00548377403846,2025-08-09 21:38:20,159.2,102.58,261.78
3.09937462439904,2025-08-09 21:38:25,159.2,101.82000000000001,261.02
3.19326547475962,2025-08-09 21:38:30,159.0,96.2,255.2
3.28715632512019,2025-08-09 21:38:35,159.0,104.25999999999999,263.26
3.38104717548077,2025-08-09 21:38:40,159.2,107.42,266.62
3.47493802584135,2025-08-09 21:38:45,159.2,97.64,256.84
3.56882887620192,2025-08-09 21:38:50,159.2,97.56,256.76
3.6627197265625,2025-08-09 21:38:55,159.2,97.56,256.76
3.75661057692308,2025-08-09 21:39:00,159.2,99.0,258.2
3.85050142728365,2025-08-09 21:39:05,159.2,101.88,261.08
3.94439227764423,2025-08-09 21:39:10,159.2,102.47999999999999,261.67999999999995
4.03828312800481,2025-08-09 21:39:15,159.2,105.75999999999999,264.96
4.13217397836539,2025-08-09 21:39:20,159.0,105.34,264.34000000000003
4.22606482872596,2025-08-09 21:39:25,159.0,113.75999999999999,272.76
4.31995567908654,2025-08-09 21:39:30,159.0,108.08,267.08
4.41384652944712,2025-08-09 21:39:35,159.0,100.32000000000001,259.32
4.50773737980769,2025-08-09 21:39:40,159.0,120.8,279.8
4.60162823016827,2025-08-09 21:39:45,159.0,117.2,276.2
4.69551908052885,2025-08-09 21:39:50,160.0,108.6,268.6
4.78940993088942,2025-08-09 21:39:55,160.0,106.94000000000001,266.94
4.88330078125,2025-08-09 21:40:00,160.6,107.2,267.8
4.97719163161058,2025-08-09 21:40:05,160.6,107.58,268.18
5.07108248197115,2025-08-09 21:40:10,160.2,109.85999999999999,270.05999999999995
5.16497333233173,2025-08-09 21:40:15,160.0,117.88,277.88
5.25886418269231,2025-08-09 21:40:20,159.6,119.67999999999999,279.28
5.35275503305289,2025-08-09 21:40:25,159.8,109.16,268.96000000000004
5.44664588341346,2025-08-09 21:40:30,159.8,112.78,272.58000000000004
5.54053673377404,2025-08-09 21:40:35,159.6,107.97999999999999,267.58
5.63442758413462,2025-08-09 21:40:40,159.4,110.25999999999999,269.65999999999997
5.72831843449519,2025-08-09 21:40:45,159.4,113.6,273.0
5.82220928485577,2025-08-09 21:40:50,159.8,109.85999999999999,269.65999999999997
5.91610013521635,2025-08-09 21:40:55,159.8,109.85999999999999,269.65999999999997
6.00999098557692,2025-08-09 21:41:00,159.8,110.66,270.46000000000004
6.1038818359375,2025-08-09 21:41:05,159.6,114.85999999999999,274.46
6.19777268629808,2025-08-09 21:41:10,159.6,117.6,277.2
6.29166353665865,2025-08-09 21:41:15,159.6,113.2,272.8
6.38555438701923,2025-08-09 21:41:20,159.4,109.2,268.6
6.47944523737981,2025-08-09 21:41:25,159.6,111.92,271.52
6.57333608774039,2025-08-09 21:41:30,159.6,114.97999999999999,274.58
6.66722693810096,2025-08-09 21:41:35,159.4,113.4,272.8
6.76111778846154,2025-08-09 21:41:40,159.4,119.42,278.82
6.85500863882212,2025-08-09 21:41:45,159.4,119.42,278.82
6.94889948918269,2025-08-09 21:41:50,159.6,112.35999999999999,271.96
7.04279033954327,2025-08-09 21:41:55,159.8,112.35999999999999,272.15999999999997
7.13668118990385,2025-08-09 21:42:00,159.8,118.8,278.6
7.23057204026442,2025-08-09 21:42:05,159.8,114.6,274.4
7.324462890625,2025-08-09 21:42:10,159.6,122.2,281.8
7.41835374098558,2025-08-09 21:42:15,159.6,117.2,276.8
7.51224459134615,2025-08-09 21:42:20,160.0,113.0,273.0
7.60613544170673,2025-08-09 21:42:25,160.0,113.0,273.0
7.70002629206731,2025-08-09 21:42:30,159.6,107.2,266.8
7.79391714242789,2025-08-09 21:42:35,159.6,113.2,272.8
7.88780799278846,2025-08-09 21:42:40,160.0,113.0,273.0
7.98169884314904,2025-08-09 21:42:45,159.8,115.8,275.6
8.07558969350961,2025-08-09 21:42:50,159.4,115.8,275.2
8.16948054387019,2025-08-09 21:42:55,159.4,122.0,281.4
8.26337139423077,2025-08-09 21:43:00,159.6,122.0,281.6
8.35726224459135,2025-08-09 21:43:05,159.6,121.2,280.8
8.45115309495192,2025-08-09 21:43:10,159.6,123.0,282.6
8.5450439453125,2025-08-09 21:43:15,159.4,124.6,284.0
8.63893479567308,2025-08-09 21:43:20,159.4,125.4,284.8
8.73282564603366,2025-08-09 21:43:25,159.6,125.4,285.0
8.82671649639423,2025-08-09 21:43:30,159.4,123.8,283.2
8.92060734675481,2025-08-09 21:43:35,159.2,125.2,284.4
9.01449819711539,2025-08-09 21:43:40,159.6,130.8,290.4
9.10838904747596,2025-08-09 21:43:45,160.0,131.6,291.6
9.20227989783654,2025-08-09 21:43:50,159.8,124.4,284.20000000000005
9.29617074819711,2025-08-09 21:43:55,159.8,124.4,284.20000000000005
9.39006159855769,2025-08-09 21:44:00,160.0,122.2,282.2
9.48395244891827,2025-08-09 21:44:05,160.0,125.2,285.2
9.57784329927885,2025-08-09 21:44:10,159.6,132.4,292.0
9.67173414963942,2025-08-09 21:44:15,159.4,132.6,292.0
9.765625,2025-08-09 21:44:20,159.8,132.8,292.6


==> experiments/performance/store_file.csv <==
X,remainder,store-function,store-service,minio.upload,overall
0,3.4815,31.303,22.168,152.8855,209.838
1,2.859,118.411,35.351,302.524,459.145
2,3.195,122.08,59.335,483.921,668.531
3,2.808,146.55,53.192,536.01,738.56
4,3.217,175.259,30.885,940.815,1150.176
5,2.566,200.617,85.15,621.229,909.562
6,4.223,558.164,18.681,707.76,1288.828
7,2.262,260.931,32.462,1408.068,1703.723
8,2.849,335.567,42.734,1083.579,1464.729
9,2.172,1141.164,29.823,1187.593,2360.752
10,3.52,448.044,48.557,1643.087,2143.208
11,2.462,610.772,53.575,1516.44,2183.249
12,3.418,482.549,92.433,1959.396,2537.796
13,2.925,1036.543,28.481,1798.781,2866.73
14,2.413,1028.156,34.794,2390.353,3455.716
15,6.305,539.403,30.566,1621.163,2197.437
16,2.902,1104.573,54.369,2288.264,3450.108
17,2.438,1098.927,32.916,2260.77,3395.051
18,2.767,1063.164,55.957,2034.106,3155.994
19,3.243,1432.108,71.357,2769.842,4276.55
20,3.508,1401.535,51.553,3266.336,4722.932
21,3.192,1215.999,56.877,3149.16,4425.228
22,3.267,845.805,56.077,2133.037,3038.186
23,2.902,1378.679,44.723,2618.643,4044.947
24,2.526,1271.889,38.91,3304.138,4617.463
25,2.835,1942.107,51.735,3475.469,5472.146
26,2.8,1776.332,40.532,3166.89,4986.554
27,11.187,1011.763,50.097,3498.85,4571.897
28,2.66,1350.33,43.706,3981.894,5378.59
29,2.795,1662.605,52.489,4217.828,5935.717
30,4.822,1610.308,64.836,4973.068,6653.034
31,3.41,2162.518,64.384,3971.877,6202.189
32,2.288,1203.219,53.309,3811.343,5070.159
33,2.956,1604.305,44.13,4266.529,5917.92
34,1.898,1026.857,58.733,3802.851,4890.339
35,3.419,2058.591,37.642,4088.285,6187.937
36,2.68,2640.541,56.986,4875.77,7575.977
37,4.068,1789.74,32.505,4789.202,6615.515
38,4.215,1614.175,55.089,4807.121,6480.6
39,4.541,1847.224,35.258,4272.822,6159.845
40,2.82,1753.288,53.029,4002.895,5812.032
41,6.191,2177.274,72.59,4280.005,6536.06
42,2.832,1393.689,60.516,5119.776,6576.813
43,2.63,2758.228,57.541,5467.008,8285.407
44,2.822,2402.295,51.674,5334.271,7791.062
45,2.229,2153.65,44.635,3493.248,5693.762
46,4.163,2377.439,39.949,3681.767,6103.318
47,3.865,1571.509,54.065,4071.046,5700.485
48,4.339,2529.097,55.594,5624.499,8213.529
49,2.414,2573.369,35.044,5095.685,7706.512
50,2.316,2513.964,57.727,5200.057,7774.064
51,3.987,1801.056,33.77,4585.235,6424.048
52,3.728,2211.031,54.592,4831.507,7100.858
53,2.421,2602.264,64.556,4940.11,7609.351
54,4.331,2261.097,17.549,6215.13,8498.107
55,4.586,2461.572,54.445,6083.673,8604.276
56,3.088,2587.985,58.326,7428.449,10077.848
57,3.065,2660.84,39.355,4981.904,7685.164
58,2.638,2647.848,63.383,4853.499,7567.368
59,4.149,2367.412,52.56,5555.354,7979.475
60,3.181,2636.74,53.453,6165.753,8859.127
61,2.841,2283.397,35.724,5168.344,7490.306
62,3.837,2913.061,22.854,5275.607,8215.359
63,3.303,3136.291,35.753,5477.631,8652.978
64,2.052,3303.74,41.717,5977.25,9324.759
65,2.557,2564.949,76.566,6078.459,8722.531
66,4.121,3792.72,95.791,6218.299,10110.931
67,3.554,4393.068,44.05,6709.968,11150.64
68,4.042,3379.968,82.12,6861.342,10327.472
69,4.591,3911.364,57.697,6381.915,10355.567
70,3.881,3711.422,62.242,8149.436,11926.981
71,2.395,3314.031,33.812,9011.316,12361.554
72,3.006,3356.176,51.1705,7298.383,10708.7355
73,2.39,4874.839,82.097,6725.405,11684.731
74,3.897,3578.36,34.581,6072.368,9689.206
75,2.411,3618,55.207,6567.285,10242.903
76,2.979,4527.934,38.193,8864.878,13433.984
77,3.09,2803.472,58.163,8742.687,11607.412
78,2.948,3623.032,76.387,8420.782,12123.149
79,2.561,3705.882,64.472,6335.634,10108.549
80,3.133,3702.871,75.167,6955.947,10737.118
81,2.149,4401.221,59.557,8114.797,12577.724
82,3.085,4172.395,70.531,8505.34,12751.351
83,3,4293.888,39.295,8966.188,13302.371
84,4.371,4398.398,57.812,8952.379,13412.96
85,5.42,3737.386,37.611,8668.017,12448.434
86,3.602,3891.765,70.702,7648.891,11614.96
87,3.372,2736.174,60.455,8043.2,10843.201
88,5.738,4911.264,50.948,9082.368,14050.318
89,3.22,3294.072,72.15,9665.415,13034.857
90,3.826,4127.412,60.361,8300.197,12491.796
91,3.918,4261.831,50.054,7216.563,11532.366
92,2.595,3261.678,45.596,8335.966,11645.835
93,3.368,4658.253,43.522,7315.594,12020.737
94,4.071,4490.628,57.627,8919.767,13472.093
95,4.22,5144.691,52.141,7988.804,13189.856
96,10.498,5521.015,52.047,8196.278,13779.838
97,3.324,4609.433,62.647,10188.99,14864.394


==> experiments/performance/store_row.csv <==
X,remainder,store-row-function,store-service,cassandra.save,overall
0.0009765625,2.8100000000000005,3.171000000000001,4.569,7.515,18.065
0.0830324317226891,1.8439999999999994,2.152000000000001,4.245999999999999,3.826,12.068
0.165088300945378,3.122,8.451999999999998,5.397,11.33,28.301
0.247144170168067,2.641999999999996,22.597,10.514000000000003,21.144,56.897
0.329200039390756,2.210000000000001,20.572000000000003,10.588999999999999,29.881,63.252
0.411255908613445,4.617999999999995,33.153000000000006,15.466999999999999,36.443,89.681
0.493311777836134,3.0150000000000006,30.55600000000001,16.374999999999993,49.362,99.308
0.575367647058824,2.793999999999997,32.276,14.128,44.746,93.944
0.657423516281513,4.47199999999998,55.90700000000001,20.102999999999994,54.67,135.152
0.739479385504202,4.2590000000000146,46.868999999999986,23.441000000000003,64.735,139.304
0.821535254726891,3.201999999999998,48.254999999999995,23.52199999999999,65.965,140.944
0.90359112394958,5.8489999999999895,53.81999999999999,27.771,83.903,171.343
0.985646993172269,2.625,49.988,29.775999999999996,79.772,162.161
1.06770286239496,2.4380000000000166,84.329,26.417,74.895,188.079
1.14975873161765,2.5810000000000173,64.60799999999999,31.521,92.971,191.681
1.23181460084034,3.209000000000003,75.10199999999998,34.83100000000002,100.505,213.647
1.31387047006303,2.5249999999999773,80.80700000000002,34.675,99.151,217.158
1.39592633928571,3.2479999999999905,104.45600000000002,34.44399999999999,109.418,251.566
1.4779822085084,2.055000000000007,94.834,38.522999999999996,137.847,273.259
1.56003807773109,4.0190000000000055,96.00200000000001,45.525000000000006,135.4,280.946
1.64209394695378,2.7379999999999995,135.53499999999997,45.08100000000002,130.075,313.429
1.72414981617647,3.0820000000000505,159.777,45.863,204.325,413.047
1.80620568539916,2.5090000000000146,119.34200000000001,41.94399999999999,139.238,303.033
1.88826155462185,2.4630000000000223,140.81899999999996,38.054,88.748,270.084
1.97031742384454,2.141999999999996,143.13899999999998,46.29900000000001,161.942,353.522
2.05237329306723,4.617999999999995,126.38199999999998,53.32400000000001,176.768,361.092
2.13442916228992,2.1619999999999777,107.62200000000001,42.524,149.654,301.962
2.21648503151261,2.1899999999999977,159.149,65.356,171.639,398.334
2.29854090073529,3.0330000000000155,117.57299999999998,51.408000000000015,195.07,367.084
2.38059676995798,2.7450000000000045,204.09100000000004,59.192999999999984,193.816,459.845
2.46265263918067,2.9769999999999754,217.628,70.52800000000002,238.988,530.121
2.54470850840336,6.904999999999973,158.245,52.19499999999999,171.632,388.977
2.62676437762605,2.1089999999999804,165.053,88.31400000000002,234.736,490.212
2.70882024684874,2.22199999999998,206.90699999999998,70.68900000000002,218.445,498.263
2.79087611607143,3.336999999999989,204.466,71.09799999999998,215.869,494.77
2.87293198529412,3.94399999999996,240.40799999999996,50.94300000000001,232.741,528.036
2.95498785451681,2.775000000000091,208.66099999999994,87.01300000000003,284.491,582.94
3.0370437237395,4.000999999999976,272.31500000000005,80.369,255.314,611.999
3.11909959296218,2.6059999999999945,232.31900000000002,93.124,245.85,573.899
3.20115546218487,0.0,215.61100000000005,85.36500000000001,263.681,564.166
3.28321133140756,2.869000000000028,221.40799999999996,99.77100000000002,268.332,592.38
3.36526720063025,2.8180000000000973,265.26699999999994,85.83600000000001,245.957,599.878
3.44732306985294,2.6000000000000227,257.32099999999997,133.284,281.17,674.375
3.52937893907563,3.4460000000000264,300.70899999999995,97.043,284.009,685.207
3.61143480829832,2.8829999999999245,206.36000000000007,93.08799999999997,273.896,576.227
3.69349067752101,9.691000000000031,328.267,105.22499999999997,275.129,718.312
3.7755465467437,2.602000000000089,271.71899999999994,93.72500000000002,317.212,685.258
3.85760241596639,3.949999999999932,301.01800000000003,107.64799999999997,303.309,715.925
3.93965828518908,4.25,589.151,115.08299999999997,345.384,1053.868
4.02171415441176,2.4080000000000155,345.11100000000005,100.173,315.912,763.604
4.10377002363445,2.9260000000000446,289.701,108.73499999999996,321.593,722.955
4.18582589285714,3.6959999999999127,293.45200000000006,109.332,335.43,741.91
4.26788176207983,2.4429999999999836,302.97100000000006,99.755,387.267,792.436
4.34993763130252,2.9629999999999654,286.252,150.485,338.19,777.89
4.43199350052521,2.8769999999999527,394.426,134.74,331.675,863.718
4.5140493697479,2.2799999999999727,424.575,140.235,365.036,932.126
4.59610523897059,2.2999999999999545,309.667,96.09700000000004,350.813,758.877
4.67816110819328,3.1849999999999454,326.505,128.87600000000003,407.742,866.308
4.76021697741597,2.048000000000002,320.97299999999996,123.58100000000002,356.639,803.241
4.84227284663866,3.490000000000009,378.805,133.062,372.263,887.62
4.92432871586134,3.187999999999988,341.172,150.96499999999997,472.083,967.408
5.00638458508403,3.4969999999999573,367.317,129.63700000000006,414.131,914.582
5.08844045430672,2.6329999999999245,365.249,159.421,364.992,892.295
5.17049632352941,2.578999999999951,361.42500000000007,174.30899999999997,419.639,957.952
5.2525521927521,2.4549999999999272,425.024,126.14700000000005,405.928,959.554
5.33460806197479,3.1060000000001082,391.1959999999999,153.324,400.189,947.815
5.41666393119748,2.227999999999838,454.6490000000001,136.17999999999995,438.63,1031.687
5.49871980042017,4.022999999999911,343.3380000000001,181.75399999999996,434.199,963.314
5.58077566964286,6.370999999999981,371.905,146.62900000000002,487.774,1012.679
5.66283153886555,5.5919999999999845,359.827,182.08500000000004,477.043,1024.547
5.74488740808824,4.937999999999988,379.062,161.702,413.586,959.288
5.82694327731092,2.9890000000000327,474.6579999999999,157.52100000000007,436.669,1071.837
5.90899914653361,4.461000000000013,406.802,157.0,472.717,1040.98
5.9910550157563,3.240000000000009,443.3320000000001,151.88199999999995,439.331,1037.785
6.07311088497899,3.1030000000000655,344.9169999999999,157.44900000000007,434.328,939.797
6.15516675420168,3.671000000000049,408.74,162.12999999999994,482.42,1056.961
6.23722262342437,2.9980000000000473,401.831,173.06099999999998,470.732,1048.622
6.31927849264706,3.1079999999999472,743.5150000000001,207.98499999999996,448.7,1403.308
6.40133436186975,2.6870000000001255,516.2669999999999,164.09300000000002,508.488,1191.535
6.48339023109244,1.7870000000000346,520.1700000000001,119.47500000000002,357.681,999.113
6.56544610031513,2.6900000000000546,491.0450000000001,205.801,465.941,1165.477
6.64750196953782,4.226000000000113,402.29399999999987,197.2750000000001,546.685,1150.48
6.7295578387605,2.7799999999999727,390.0630000000001,225.77800000000002,553.242,1171.863
6.81161370798319,4.192000000000007,334.7950000000001,218.36599999999999,562.847,1120.2
6.89366957720588,3.0989999999999327,543.932,183.34299999999996,542.225,1272.599
6.97572544642857,2.168999999999869,457.649,191.43100000000004,471.861,1123.11
7.05778131565126,3.7070000000001073,482.46899999999994,190.90200000000004,626.188,1303.266
7.13983718487395,4.509999999999991,455.698,178.77100000000007,559.02,1197.999
7.22189305409664,2.9170000000001437,435.11299999999994,188.94399999999996,533.428,1160.402
7.30394892331933,2.994999999999891,458.03600000000006,184.12599999999998,537.27,1182.427
7.38600479254202,2.229000000000042,494.70399999999995,196.15000000000003,479.944,1173.027
7.46806066176471,3.9470000000001164,481.1629999999999,234.04100000000005,548.799,1267.95
7.5501165309874,3.0499999999999545,530.831,254.49099999999999,590.147,1378.519
7.63217240021008,4.15300000000002,520.274,171.16099999999994,641.97,1337.558
7.71422826943277,2.52599999999984,471.28100000000006,189.45799999999997,675.701,1338.966
7.79628413865546,2.048000000000002,567.194,195.68499999999995,566.508,1331.435
7.87834000787815,3.02599999999984,509.9770000000001,206.59799999999996,652.49,1372.091
7.96039587710084,4.048999999999978,587.1310000000001,216.40999999999997,605.234,1412.824
8.04245174632353,2.522000000000162,522.9429999999999,187.16100000000006,591.553,1304.179
8.12450761554622,2.650000000000091,572.73,244.80899999999997,585.037,1405.226
8.20656348476891,3.9909999999999854,514.077,230.71400000000006,758.728,1507.51
8.2886193539916,3.841000000000122,595.348,250.35199999999998,662.255,1511.796
8.37067522321429,2.4909999999999854,544.0020000000001,240.466,648.329,1435.288
8.45273109243698,4.285000000000082,693.5840000000001,202.668,697.266,1597.803
8.53478696165966,3.7070000000001073,465.49800000000005,293.8549999999999,684.743,1447.803
8.61684283088235,4.434999999999945,590.6920000000001,251.24799999999993,608.307,1454.682
8.69889870010504,2.6510000000000673,562.707,233.476,739.358,1538.192
8.78095456932773,2.7259999999998854,501.485,209.6790000000001,782.276,1496.166
8.86301043855042,2.4279999999998836,657.3160000000001,193.68099999999993,750.268,1603.693
8.94506630777311,3.6679999999998927,609.831,254.41600000000005,670.656,1538.571
9.0271221769958,2.9610000000000127,526.365,223.06799999999998,647.904,1400.298
9.10917804621849,3.5190000000000055,638.9279999999999,274.42600000000004,754.226,1671.099
9.19123391544118,2.7849999999998545,632.155,291.797,822.575,1749.312
9.27328978466387,1.9450000000001637,580.7889999999999,274.4150000000001,648.405,1505.554
9.35534565388656,4.654999999999973,636.499,253.54099999999994,788.346,1683.041
9.43740152310924,3.0349999999998545,767.647,224.69899999999996,710.902,1706.283
9.51945739233193,3.046000000000049,639.442,233.98400000000004,739.4,1615.872
9.60151326155462,2.3199999999999363,718.8580000000001,222.688,764.45,1708.316
9.68356913077731,6.432000000000016,824.7719999999999,186.31100000000004,817.062,1834.577
9.765625,2.296000000000049,738.3389999999999,225.89800000000002,705.382,1671.915


==> experiments/scalability/data/read-file.csv <==
timestamp,remainder,retrieve-function,store-service,minio.download,overall,X
2025-07-31 19:21:54.393770996,2.5360000000000014,3.286999999999999,4.094000000000001,8.136,18.053,1.0
2025-07-31 19:22:21.062784912,2.730999999999998,3.546000000000001,3.9579999999999993,7.072,17.307,24.84072702749579
2025-07-31 19:22:47.522437012,2.2180000000000017,3.004999999999999,4.315,7.812,17.35,48.49429535759999
2025-07-31 19:23:03.677945068,2.483999999999998,3.6210000000000004,4.26,8.576,18.941,62.936488787276446
2025-07-31 19:23:15.371031981,2.7360000000000007,2.9369999999999994,4.4510000000000005,5.83,15.954,73.38950718831933
2025-07-31 19:23:23.455833984,2.08,3.2910000000000004,4.278,6.335,15.984,80.61690443037617
2025-07-31 19:23:41.817820068,2.523999999999999,2.7720000000000002,4.199,8.156,17.651,97.0315757523138
2025-07-31 19:23:51.119099121,2.9159999999999986,3.6660000000000004,3.909,7.973,18.464,105.34644092159175
2025-07-31 19:23:58.776207031,3.9429999999999996,4.114000000000001,3.5789999999999997,7.861,19.497,112.19150163802371
2025-07-31 19:24:04.564679932,2.4000000000000004,5.351000000000001,4.193,6.327,18.271,117.36609874811798
2025-07-31 19:24:12.017190918,3.1750000000000007,2.8529999999999998,3.4750000000000005,6.832,16.335,124.02826033557905
2025-07-31 19:24:18.809727051,3.379999999999999,7.875,3.843,13.085,28.183,130.1004383426594
2025-07-31 19:24:26.001270996,2.610000000000001,3.567,4.512,7.201,17.89,136.5293088152989
2025-07-31 19:24:32.217049072,2.513,2.542,5.077999999999999,6.785,16.918,142.0858947783256
2025-07-31 19:24:36.986371094,2.4509999999999987,2.388,3.1820000000000004,5.74,13.761,146.3494234108751
2025-07-31 19:24:42.191935059,2.115000000000002,2.9529999999999976,4.823,10.615,20.506,151.00292990738927
2025-07-31 19:24:53.474591064,4.672000000000001,2.8459999999999983,3.825000000000001,9.575,20.918,161.08904418246428
2025-07-31 19:25:00.674400879,2.5730000000000004,2.562999999999999,3.8210000000000006,6.495,15.452,167.525303917824
2025-07-31 19:25:07.375010986,5.515999999999998,2.3049999999999997,3.705,5.871,17.397,173.5153047848162
2025-07-31 19:25:13.929569092,2.128,3.3390000000000004,3.539999999999999,6.625,15.632,179.374742673416
2025-07-31 19:25:21.601498047,2.937999999999999,3.2040000000000006,2.7970000000000006,8.238,17.177,186.2330526419283
2025-07-31 19:25:27.572802002,2.035,3.208,3.1580000000000004,7.207,15.608,191.5710913124902
2025-07-31 19:25:32.813248047,2.867000000000001,4.545000000000002,4.914999999999999,13.125,25.452,196.25578059476658
2025-07-31 19:25:39.521577881,2.524000000000001,4.087,4.635,8.144,19.39,202.2526825007216
2025-07-31 19:25:44.074668945,2.633000000000001,3.1479999999999997,3.1470000000000002,6.295,15.223,206.3229117761666
2025-07-31 19:25:48.080724121,2.5710000000000015,3.8810000000000002,5.220000000000001,10.931,22.603,209.90411909822672
2025-07-31 19:25:57.496635010,2.210000000000001,3.228999999999999,4.856000000000002,11.636,21.931,218.32145923412116
2025-07-31 19:26:04.671945068,2.855999999999998,5.314,5.825000000000003,16.33,30.325,224.7358174465856
2025-07-31 19:26:08.766967041,2.3409999999999993,2.2330000000000005,2.7669999999999995,8.005,15.346,228.39655651018174
2025-07-31 19:26:11.463178955,2.1079999999999988,3.218,4.287,7.514,17.127,230.80683131270797
2025-07-31 19:26:18.574455078,2.373000000000001,3.544999999999998,3.341000000000001,10.555,19.814,237.16394648012997
2025-07-31 19:26:23.723971924,3.6430000000000007,2.8659999999999997,4.398,13.334,24.241,241.76734973439585
2025-07-31 19:26:29.700372070,1.9960000000000004,3.032,4.021,6.969,16.018,247.1099441376479
2025-07-31 19:26:36.587315918,1.8739999999999988,2.0860000000000003,3.380000000000001,7.978,15.318,253.2665177871653
2025-07-31 19:26:40.015644043,3.684999999999988,6.459000000000003,4.228000000000009,74.588,88.96,256.33126683436484
2025-07-31 19:26:44.129746094,3.8510000000000026,4.84,4.578999999999999,13.356,26.626,260.009062506529
2025-07-31 19:26:52.582010986,3.2109999999999985,3.8810000000000002,4.9719999999999995,13.58,25.644,267.5649526751327
2025-07-31 19:26:58.045425049,3.078000000000001,4.464,3.8009999999999993,5.873,17.216,272.4489638997104
2025-07-31 19:27:02.171013916,3.2719999999999985,3.969999999999999,4.702000000000005,38.66,50.604,276.1370281946866
2025-07-31 19:27:07.327247070,1.7349999999999994,2.290000000000001,3.9699999999999998,4.982,12.977,280.74643548292863
2025-07-31 19:27:12.696662109,2.233000000000004,2.4399999999999977,4.468999999999994,63.039,72.181,285.5464164138069
2025-07-31 19:27:18.803440918,2.141000000000002,3.7590000000000003,4.2989999999999995,14.003,24.202,291.0055626372569
2025-07-31 19:27:21.633288086,9.424,10.407000000000004,5.0660000000000025,39.678,64.575,293.53530048486977
2025-07-31 19:27:25.629354980,7.711999999999996,10.917000000000002,4.103999999999999,9.454,32.187,297.10757879645416
2025-07-31 19:27:29.859319092,2.585000000000001,2.9109999999999996,3.662000000000001,6.933,16.091,300.88894919312236
2025-07-31 19:27:34.226178955,2.414999999999999,3.1789999999999985,4.1530000000000005,8.118,17.865,304.79269735152917
2025-07-31 19:27:38.640068115,1.4819999999999993,3.0040000000000013,3.693999999999999,16.349,24.529,308.73848728304404
2025-07-31 19:27:41.879935059,10.455999999999996,3.5519999999999996,5.287000000000006,41.785,61.08,311.6347617257586
2025-07-31 19:27:45.825917969,2.814,3.235999999999997,3.889000000000003,39.61,49.549,315.1622675311395
2025-07-31 19:27:51.532511962,6.964,3.062999999999999,4.243000000000001,5.951,20.221,320.2636691079799
2025-07-31 19:27:53.624883057,2.6240000000000023,4.0760000000000005,4.117000000000001,22.706,33.523,322.1341412699142
2025-07-31 19:27:58.295475098,3.2270000000000003,3.108999999999998,4.452,14.377,25.165,326.30941037648853
2025-07-31 19:28:01.181082031,3.326999999999998,3.219000000000001,3.7669999999999995,20.291,30.604,328.8889945866505
2025-07-31 19:28:07.155535889,1.9379999999999988,2.583,3.138,5.9,13.559,334.2298491085154
2025-07-31 19:28:11.586714111,3.432000000000002,4.359999999999999,4.173,9.795,21.76,338.19109457239455
2025-07-31 19:28:17.416891113,2.974,3.931000000000001,3.6149999999999993,5.643,16.163,343.402973004213
2025-07-31 19:28:20.265775879,1.5479999999999983,2.1830000000000016,3.3169999999999984,10.707,17.755,345.9497294854584
2025-07-31 19:28:26.619464111,5.284999999999997,6.146000000000004,4.332999999999998,25.361,41.125,351.6296000361295
2025-07-31 19:28:31.004431885,2.0680000000000014,2.6690000000000005,4.791999999999998,15.768,25.297,355.5495357357985
2025-07-31 19:28:35.994055908,2.4330000000000016,3.6999999999999993,3.138,8.753,18.024,360.01000302854726
2025-07-31 19:28:40.988617920,2.7970000000000006,2.8630000000000013,3.5469999999999997,7.733,16.94,364.4748846295334
2025-07-31 19:28:45.173486084,2.945999999999998,7.9350000000000005,3.6750000000000007,7.632,22.188,368.2159415676801
2025-07-31 19:28:49.907267090,1.2289999999999992,2.7920000000000007,2.3280000000000003,5.571,11.92,372.44769835956816
2025-07-31 19:28:54.252402100,34.51800000000003,61.94200000000001,15.772999999999996,235.665,347.898,376.33202561656043
2025-07-31 19:28:57.146912109,4.754999999999999,4.818,3.8690000000000007,7.941,21.383,378.91956871883923
2025-07-31 19:29:00.922406982,2.5070000000000014,6.1850000000000005,3.767999999999999,7.291,19.751,382.29466698622963
2025-07-31 19:29:04.972196045,6.435000000000002,6.625,5.626999999999999,10.488,29.175,385.91497015431924
2025-07-31 19:29:09.396979980,2.0919999999999987,2.426000000000002,3.5120000000000005,34.117,42.147,389.870499454437
2025-07-31 19:29:11.280687988,2.774000000000001,3.552999999999999,2.959999999999999,9.663,18.95,391.55443754677464
2025-07-31 19:29:15.795622070,5.50800000000001,9.824999999999989,17.985000000000014,127.332,160.65,395.59055644247627
2025-07-31 19:29:19.750382080,4.112000000000002,3.2650000000000006,3.9609999999999985,11.672,23.01,399.1259085239082
2025-07-31 19:29:21.368654053,3.838000000000001,4.552,3.9879999999999995,10.843,23.221,400.57256045059955
2025-07-31 19:29:24.553224121,3.937999999999999,3.7539999999999996,3.5390000000000015,10.53,21.761,403.4194023297278
2025-07-31 19:29:27.460395020,2.593,3.0040000000000013,3.5919999999999987,14.989,24.178,406.01826361659965
2025-07-31 19:29:32.327797119,2.399000000000001,3.317,3.079999999999999,6.428,15.224,410.36947079436857
2025-07-31 19:29:35.860415039,6.373999999999999,2.3420000000000023,3.2799999999999976,15.367,27.363,413.5274495553542
2025-07-31 19:29:39.256131104,2.655000000000001,3.0859999999999985,3.9909999999999997,93.3,103.032,416.56304509793927
2025-07-31 19:29:42.184697998,2.791999999999998,2.8810000000000002,3.2550000000000026,20.685,29.613,419.1810333040846
2025-07-31 19:29:46.563386963,2.0329999999999995,2.9640000000000004,3.266,6.859,15.122,423.0953560713859
2025-07-31 19:29:48.857093994,2.2479999999999976,4.871000000000002,4.984999999999999,17.462,29.566,425.1458122067105
2025-07-31 19:29:52.373770020,2.0759999999999987,2.992000000000001,3.144,6.318,14.53,428.2895397342478
2025-07-31 19:29:54.566732910,10.585999999999999,5.679000000000002,3.724,23.291,43.28,430.24993578813235
2025-07-31 19:29:58.449215088,2.0,2.058,3.687999999999999,8.617,16.363,433.7206752045336
2025-07-31 19:30:02.148004883,7.152000000000001,16.269999999999996,4.911999999999999,55.555,83.889,437.0272030766338
2025-07-31 19:30:06.296009033,4.199,2.707,2.6820000000000004,5.018,14.606,440.73530548194026
2025-07-31 19:30:10.191969971,2.1180000000000003,3.312000000000001,4.045,7.491,16.966,444.2180942166568
2025-07-31 19:30:12.841883057,2.0970000000000013,2.74,3.302999999999999,8.861,17.001,446.5869802477977
2025-07-31 19:30:16.217815918,3.3290000000000006,4.371999999999998,3.120000000000001,10.53,21.351,449.6048906233278
2025-07-31 19:30:20.491656982,5.748000000000001,5.721999999999998,7.3580000000000005,16.681,35.509,453.4254847587787
2025-07-31 19:30:22.354403076,1.6999999999999993,1.950000000000001,3.308,10.905,17.863,455.0906839779348
2025-07-31 19:30:24.638312988,24.202999999999996,5.3260000000000005,4.580000000000005,43.87,77.979,457.13238199267533
2025-07-31 19:30:27.719693115,1.4299999999999997,2.8810000000000002,3.126999999999999,6.746,14.184,459.886977370935
2025-07-31 19:30:30.363912109,5.604999999999997,4.795999999999999,3.804000000000002,20.784,34.989,462.2507731766379
2025-07-31 19:30:34.142174072,6.918000000000006,3.7620000000000005,7.909999999999997,139.526,158.116,465.62834508019506
2025-07-31 19:30:38.300010010,1.7710000000000008,2.722999999999999,3.182000000000002,18.232,25.908,469.3452365983887
2025-07-31 19:30:41.346981934,2.3939999999999984,3.5120000000000005,3.689,21.753,31.348,472.06907281255576
2025-07-31 19:30:44.346498047,2.4480000000000004,3.74,3.271000000000001,10.341,19.8,474.7504859720317
2025-07-31 19:30:48.423462891,1.7929999999999993,2.430999999999999,2.9979999999999993,10.079,17.301,478.3950828908622
2025-07-31 19:30:51.760708984,2.5809999999999995,2.5330000000000013,5.704999999999998,17.297,28.116,481.3784092852085
2025-07-31 19:30:55.981467041,4.131,14.328999999999994,20.23400000000001,71.478,110.172,485.15154994211406
2025-07-31 19:30:58.975772949,4.353999999999999,24.66400000000001,3.3389999999999986,45.287,77.644,487.8283054462468
2025-07-31 19:31:02.382185059,4.038,4.7570000000000014,2.8389999999999986,8.425,20.059,490.87346270303397
2025-07-31 19:31:05.179986084,2.2880000000000003,5.482000000000001,3.3839999999999986,9.704,20.858,493.37455294672884
2025-07-31 19:31:07.663238037,2.088000000000001,1.6349999999999998,3.2199999999999998,6.127,13.07,495.59445249526266
2025-07-31 19:31:10.622087891,12.688000000000045,36.64099999999999,41.917,203.974,295.22,498.23951211039304
2025-07-31 19:31:12.591427979,1.6739999999999995,2.612000000000002,2.8419999999999987,35.625,42.753,500.0000008787514


==> experiments/scalability/data/read_row.csv <==
timestamp,remainder,retrieve-row-function,store-service,cassandra.get,overall,X
2025-08-01 15:10:15.281187012,3.012999999999998,18.605,4.698,3.645,29.961,1.0
2025-08-01 15:10:47.132582031,1.4529999999999994,2.125,3.6210000000000004,3.01,10.209,35.760202649384965
2025-08-01 15:11:09.929690918,2.282,2.641000000000001,3.8729999999999998,2.943,11.739,60.63924246096977
2025-08-01 15:11:24.101697021,1.6050000000000004,2.4190000000000005,4.15,2.911,11.085,76.10549766877908
2025-08-01 15:11:39.636654053,2.2070000000000007,3.0759999999999996,4.33,3.636,13.249,93.05917439972565
2025-08-01 15:11:48.179719971,1.9800000000000004,2.481,3.6479999999999997,3.359,11.468,102.38243017485236
2025-08-01 15:11:58.797425049,1.8940000000000001,3.2990000000000004,3.8320000000000003,2.73,11.755,113.96979016214722
2025-08-01 15:12:14.225998047,2.378,2.5469999999999997,4.099,3.489,12.513,130.80736740739488
2025-08-01 15:12:28.958321045,1.8179999999999996,4.688000000000001,3.322,2.995,12.823,146.88511008086954
2025-08-01 15:12:42.761780029,1.7059999999999995,2.458,3.5920000000000005,2.731,10.487,161.94916084725187
2025-08-01 15:12:47.807854980,1.8840000000000003,2.367,4.273,2.892,11.416,167.4560652630903
2025-08-01 15:12:55.241200928,2.6210000000000004,2.8680000000000003,3.381,2.812,11.682,175.5682566242955
2025-08-01 15:13:02.346844971,2.2700000000000014,7.757,4.196,3.298,17.521,183.32281892028718
2025-08-01 15:13:10.273987061,1.536999999999999,2.005,3.3830000000000005,2.618,9.543,191.97390203028908
2025-08-01 15:13:17.869158936,2.035,2.358999999999999,3.112,2.976,10.482,200.26269796448352
2025-08-01 15:13:22.822096924,2.9800000000000004,3.305999999999999,3.1220000000000003,3.679,13.087,205.66795974563993
2025-08-01 15:13:32.555844971,2.2439999999999998,2.532,3.3470000000000004,2.659,10.782,216.29063590942945
2025-08-01 15:13:40.714029053,1.6259999999999994,2.7199999999999998,3.3970000000000002,2.806,10.549,225.19386076887892
2025-08-01 15:13:50.178120117,1.6509999999999998,2.854,2.8609999999999998,2.455,9.821,235.522253703651
2025-08-01 15:13:56.921064941,1.899000000000001,2.2009999999999996,3.527,2.955,10.582,242.880993513824
2025-08-01 15:14:02.750247070,1.649000000000001,2.9669999999999987,4.051,2.865,11.532,249.24252185389653
2025-08-01 15:14:12.352793945,1.9849999999999994,2.402000000000001,3.202,2.417,10.006,259.72201498523685
2025-08-01 15:14:19.882162109,1.6839999999999993,2.088,2.912,2.481,9.165,267.93899772795015
2025-08-01 15:14:26.595228027,1.681000000000001,2.1559999999999997,3.371,3.544,10.752,275.2651299607507
2025-08-01 15:14:34.664071045,10.731,3.053000000000001,3.8659999999999997,3.33,20.98,284.07085474248936
2025-08-01 15:14:40.819836914,2.4890000000000008,2.8009999999999993,3.396,2.811,11.497,290.78879186709463
2025-08-01 15:14:48.114696045,4.331999999999999,2.918,4.515000000000001,2.845,14.61,298.749849194129
2025-08-01 15:14:55.582945068,1.8170000000000002,2.752,3.414,3.036,11.019,306.90013113062486
2025-08-01 15:15:00.862641113,2.069000000000001,2.1849999999999996,4.033,2.776,11.063,312.6619919326991
2025-08-01 15:15:05.965404053,3.8629999999999978,8.987000000000002,3.162,3.481,19.493,318.2307613307228
2025-08-01 15:15:12.751504882,2.546000000000001,2.4979999999999993,3.8699999999999997,3.736,12.65,325.6365983395724
2025-08-01 15:15:17.576736084,5.291,3.224,4.581999999999999,3.615,16.712,330.902490596775
2025-08-01 15:15:22.342343994,3.1500000000000004,3.9109999999999996,6.031,4.062,17.154,336.1033145041831
2025-08-01 15:15:25.968049072,3.042,3.4539999999999997,2.823,2.861,12.18,340.06013470571605
2025-08-01 15:15:31.765045898,2.567,2.8119999999999994,4.246,3.045,12.67,346.3865384412321
2025-08-01 15:15:36.276032959,4.4559999999999995,14.42,4.238999999999999,3.948,27.063,351.30948841863744
2025-08-01 15:15:41.421180908,9.02,10.83,4.345999999999999,4.748,28.944,356.9245136086369
2025-08-01 15:15:46.583288086,2.129999999999999,3.183,3.486,3.709,12.508,362.55804681803284
2025-08-01 15:15:53.121918945,3.302999999999999,3.0460000000000003,4.304,3.239,13.892,369.69381382518526
2025-08-01 15:15:59.361841064,2.843,2.4410000000000007,3.2479999999999998,2.874,11.406,376.50359271378454
2025-08-01 15:16:04.887733887,1.795,2.6740000000000004,2.7159999999999997,2.892,10.077,382.5341340521366
2025-08-01 15:16:12.397695068,2.497,2.7700000000000005,3.7030000000000003,3.25,12.22,390.7299374819347
2025-08-01 15:16:16.636937012,2.2190000000000003,2.394,3.033,2.546,10.192,395.356325398863
2025-08-01 15:16:21.452343018,27.396,19.449999999999996,9.867999999999999,5.659,62.373,400.61149518052497
2025-08-01 15:16:27.300068115,1.9409999999999954,38.387,4.083,3.029,47.44,406.99325991291306
2025-08-01 15:16:30.212167969,2.389999999999999,2.5520000000000005,3.6870000000000003,2.372,11.001,410.17130536429437
2025-08-01 15:16:34.590320068,10.942,10.104,4.292999999999999,3.257,28.596,414.9492893144569
2025-08-01 15:16:38.392610107,4.17,3.364,2.714,3.169,13.417,419.0988209820193
2025-08-01 15:16:43.214281006,1.6760000000000002,2.484000000000001,3.964,2.772,10.896,424.3608277939
2025-08-01 15:16:46.251878906,2.0809999999999995,3.705000000000001,3.6769999999999996,2.915,12.378,427.6758323175123
2025-08-01 15:16:50.393886963,3.1630000000000003,2.026,3.6610000000000005,5.326,14.176,432.196106526878
2025-08-01 15:16:53.457385986,2.224,3.3899999999999997,3.6209999999999996,3.016,12.251,435.53937757645525
2025-08-01 15:16:57.480413086,3.604000000000001,2.6239999999999997,3.723,2.635,12.586,439.92980497144225
2025-08-01 15:17:00.928789062,3.215,4.833000000000001,3.497,3.582,15.127,443.6931016077599
2025-08-01 15:17:04.466977051,5.395999999999999,8.057,4.708,2.792,20.953,447.5544122798952
2025-08-01 15:17:08.674142090,3.0189999999999984,9.954,3.1930000000000005,2.388,18.554,452.14579388964296
2025-08-01 15:17:13.041847900,1.7070000000000007,2.032,3.624,2.379,9.742,456.9123775503564
2025-08-01 15:17:16.102650879,1.866999999999999,2.4239999999999995,4.948,4.166,13.405,460.25270634149456
2025-08-01 15:17:18.559585938,11.894000000000005,17.793,32.081,5.358,67.126,462.93401937335
2025-08-01 15:17:22.361961914,1.8979999999999997,3.0230000000000006,4.451,2.939,12.311,467.08364482605214
2025-08-01 15:17:26.701400879,2.2009999999999987,3.1790000000000003,3.5780000000000003,2.617,11.575,471.81938019080013
2025-08-01 15:17:30.734731934,2.482000000000001,5.095,4.262,2.846,14.685,476.2210525426775
2025-08-01 15:17:34.277582031,2.212999999999999,3.383000000000001,3.731,3.606,12.933,480.0874510867492
2025-08-01 15:17:38.860612061,2.7959999999999994,2.798,3.9429999999999996,2.74,12.277,485.08902330975513
2025-08-01 15:17:40.468471924,2.571999999999999,2.6670000000000007,3.2969999999999997,2.958,11.494,486.84371991366686
2025-08-01 15:17:43.812343018,2.1579999999999995,3.0540000000000003,3.7099999999999995,2.451,11.373,490.492967828602
2025-08-01 15:17:48.092306885,2.655000000000001,2.731,3.3129999999999997,2.386,11.085,495.1637965712746
2025-08-01 15:17:51.910881104,1.850999999999999,7.760000000000002,8.991,6.131,24.733,499.33109956082905
2025-08-01 15:17:55.725691895,5.003999999999998,6.785,4.798,3.47,20.057,503.49429542980494
2025-08-01 15:17:59.287951904,2.3290000000000006,3.289999999999999,3.2990000000000004,4.793,13.711,507.3818764832808
2025-08-01 15:18:04.721270020,1.4780000000000015,2.172999999999999,3.093,2.748,9.492,513.311388790609
2025-08-01 15:18:08.752336914,1.8659999999999997,5.271,3.101,2.849,13.087,517.7105902084772
2025-08-01 15:18:11.757773926,2.418000000000001,3.191,3.377,2.824,11.81,520.9904967722169
2025-08-01 15:18:15.788479004,2.536999999999999,2.255,3.6320000000000006,2.824,11.248,525.3893033314778
2025-08-01 15:18:19.605428955,4.207000000000001,4.196,5.4190000000000005,2.481,16.303,529.554833717829
2025-08-01 15:18:22.802764893,1.987,2.7250000000000005,3.368,2.323,10.403,533.0441642503455
2025-08-01 15:18:26.201875000,3.9509999999999987,3.5869999999999997,5.03,3.806,16.374,536.7536958446889
2025-08-01 15:18:29.600690918,2.1260000000000012,4.680999999999999,3.5290000000000004,2.855,13.191,540.462906383416
2025-08-01 15:18:32.305385986,2.325,2.511,2.4589999999999996,2.846,10.141,543.4146059435889
2025-08-01 15:18:36.853006104,1.6449999999999996,1.6210000000000004,2.9139999999999997,2.122,8.302,548.3775344677493
2025-08-01 15:18:40.087155029,2.1549999999999994,2.484,3.2920000000000003,2.467,10.398,551.9070399090097
2025-08-01 15:18:44.045752930,2.3499999999999996,3.792,4.943,2.73,13.815,556.2271541509167
2025-08-01 15:18:46.265077881,1.8249999999999993,2.027000000000001,3.7279999999999998,2.455,10.035,558.6491574884652
2025-08-01 15:18:49.372683105,17.996,9.338999999999999,4.913,4.073,36.321,562.0405627087418
2025-08-01 15:18:52.070471924,1.8680000000000003,2.7959999999999994,3.815,2.647,11.126,564.9847253112823
2025-08-01 15:18:56.186072021,1.548,2.372,3.042,2.282,9.244,569.4761798711286
2025-08-01 15:18:59.674543945,5.383999999999999,5.895000000000001,5.348999999999999,3.011,19.639,573.2832341914368
2025-08-01 15:19:02.863960938,2.426,2.068999999999999,4.227,2.955,11.677,576.7639225865271
2025-08-01 15:19:05.274834961,2.5869999999999997,8.638000000000002,4.593,3.296,19.114,579.3949680886669
2025-08-01 15:19:09.119508057,16.980999999999998,10.843,4.078,2.681,34.583,583.5907534179399
2025-08-01 15:19:12.254521973,1.6020000000000003,2.5109999999999992,3.665,2.072,9.85,587.0120704109255
2025-08-01 15:19:16.276863037,3.176,3.1640000000000006,2.189,2.675,11.204,591.4017491181274
2025-08-01 15:19:19.678458984,2.005000000000001,1.7750000000000004,4.271,2.502,10.553,595.1139935701684
2025-08-01 15:19:22.121165039,3.523999999999999,2.984,3.045,2.458,12.011,597.7797781436236
2025-08-01 15:19:24.155594971,3.094999999999999,2.7600000000000007,3.976,3.449,13.28,600.0000010465801


==> experiments/scalability/data/store-file.csv <==
X,timestamp,remainder,store-function,store-service,minio.upload,overall
1,,2.27,7.963,10.577,106.18,126.99
3,,2.297,4.596,11.673,62.655,81.221
10,,2.215,4.317,16.223,71.74,94.495
11,,2.599,3.441,11.2845,481.056,498.3805
12,,3.88,3.102,13.28,402.61,422.872
13,,2.08,3.345,17.043,141.331,163.799
15,,3.5785,3.872,11.47,324.566,343.4865
16,,2.35,3.859,23.712,836.568,866.489
17,,2.6165,3.961,15.6245,265.417,287.619
18,,3.572,4.6395,16.973,941.077,966.2615
20,,2.614,4.6295,25.5165,1514.6025,1547.3625
21,,1.835,3.582,18.362,1321.582,1345.361
22,,2.038,3.4265,14.2525,428.5495,448.2665
23,,2.186,5.439,12.619,842.594,862.838
25,,3.345,41.669,11.18,2153.824,2210.018
26,,2.8385,3.9865,12.74,557.9915,580.3385
27,,5.086,2.885,69.07,1563.887,1640.928
28,,3.018,5.912,10.861,2296.443,2345.264
29,,4.254,6.558,10.524,3411.126,3432.462
30,,4.145,9.929,40.701,3427.685,3551.476
31,,5.441,3.188,11.516,2306.906,2343.797
32,,3.49,4.918,13.01,1189.468,1219.23
33,,3.516,4.0705,11.371,2653.262,2680.83
35,,5.2455,18.097,14.495,2600.416,2635.291
36,,5.276,4.882,14.16,4567.6775,4585.2365
37,,3.362,5.588,14.145,2377.2955,2400.3905
39,,9.463,4.222,11.847,8280.266,8305.798
40,,12.168,16.66,20.108,3376.931,3421.072
41,,3.4195,3.506,16.5085,1141.9395,1173.3705
42,,4.019,5.363,13.068,1076.09,1098.344
44,,4.016,5.536,11.995,4368.71,4390.257
45,,18.08,31.742,44.345,3263.709,3357.876
46,,4.7855,6.2335,29.496,3211.606,3239.3855
47,,2.972,5.222,15.285,3547.84,3573.515
48,,3.201,4.961,12.163,3583.045,3602.653
49,,2.6,18.49,14.7665,2612.1255,2647.982
50,,2.076,5.264,14.056,2361.301,2382.697
51,,5.917,11.4205,13.907,4473.8105,4505.055
52,,8.707,10.344,12.38,4941.9945,4973.4255
53,,2.5545,7.073,17.41,4231.0925,4258.13
54,,3.833,28.17,14.275,4279.365,4334.173
55,,3.072,14.6395,16.4605,2868.0875,2903.1055
56,,7.018,18.8765,11.972,9318.541,9356.4075
57,,5.3115,19.789,15.2435,5399.4665,5469.8385
58,,3.177,3.9855,13.688,7756.072,7776.267
59,,5.079,6.8325,15.3975,6098.137,6126.321
60,,4.6595,17.244,19.092,5450.314,5503.2445
61,,3.3355,5.7805,90.7545,1486.719,1586.5895
62,,3.3225,108.408,20.7375,1358.625,1492.2015
63,,3.5215,3.7085,11.0625,715.0255,733.9595
64,,3.6595,4.3465,11.7285,652.932,672.6665
65,,4.17,4.192,15.183,1308.214,1331.759
66,,10.29,31.511,31.518,2105.821,2190.2935
67,,3.8455,13.3785,18.8715,5768.2875,5816.9405
68,,3.945,7.6295,12.624,4612.6735,4636.872
69,,16.287,8.512,19.359,5955.218,6033.012
70,,3.2855,45.2085,21.637,14249.0925,14323.275
71,,7.4665,8.9275,46.0265,13476.467,13773.51
72,,13.211,62.6755,39.166,12403.199,12581.7405
73,,24.59,234.607,317.364,15050.38,15617.232
74,,50.0295,252.0565,909.5555,11268.133,12615.9535
75,,51.307,4.312,798.558,6764.35,7618.527
76,,18.0275,515.34,856.989,9193.4455,10797.346
77,,9.5175,21.2915,341.0515,6097.0015,6501.4255
78,,5.3265,9.0405,15.456,4095.369,4217.5315
80,,15.583,147.328,48.739,6838.001,7049.651
81,,7.3555,62.9075,279.071,18278.287,18754.47
82,,4.05,61.636,30.8495,21397.752,21522.134
84,,24.986,106.886,160.113,16060.477,16529.35
85,,43.297,51.7855,605.6855,16244.4845,16951.838
86,,10.554,14.878,164.11,10335.039,10524.581
87,,25.0375,73.8705,193.508,12760.8515,12978.211
88,,9.638,74.9455,40.675,12044.787,12328.8265
89,,24.3185,207.3355,603.3705,15824.502,16372.513
90,,9.115,44.969,65.11,14730.5,14980.1805
91,,36.094,197.61,118.8715,12586.056,13133.1895
92,,30.634,73.388,138.081,16010.508,16212.291
93,,31.403,47.068,89.053,24438.19,24694.493
95,,28.6765,51.072,469.451,18601.31,18988.5555
97,,5.853,85.228,264.776,10376.2345,10732.0915
98,,14.4245,115.4735,238.1625,8503.9715,8955.0505
99,,11.773,36.605,144.492,6037.039,6229.909
100,,2.783,36.114,49.661,4005.775,4094.333


==> experiments/scalability/data/store-file2.csv <==
timestamp,remainder,store-function,store-service,minio.upload,overall,X
2026-02-25 16:25:29.176336914,3.0060000000000286,4.975999999999999,5.632000000000005,349.561,363.175,1
2026-02-25 16:26:24.490072998,3.0010000000000048,3.8659999999999854,4.177000000000021,141.819,152.863,10
2026-02-25 16:26:41.767586914,18.2650000000001,5.504999999999882,5.507000000000062,1230.117,1259.394,13
2026-02-25 16:27:01.922406982,5.971000000000004,5.504999999999996,5.523000000000025,800.054,817.053,16
2026-02-25 16:27:32.250268066,2.963999999999998,6.530000000000001,5.038999999999987,165.929,180.462,21
2026-02-25 16:27:39.412593994,3.355000000000018,4.511999999999944,5.557000000000016,761.322,774.746,22
2026-02-25 16:27:54.316945068,2.771000000000185,3.2799999999999727,13.073999999999842,2007.612,2026.737,25
2026-02-25 16:27:57.839564941,2.4299999999998363,8.523000000000138,4.9780000000000655,2534.06,2549.991,25
2026-02-25 16:28:09.899281982,4.543999999999983,4.046000000000049,5.437000000000012,695.347,709.374,27
2026-02-25 16:28:15.879208984,2.9729999999999563,3.292000000000144,4.923999999999978,1245.647,1256.836,28
2026-02-25 16:28:29.480267090,5.295000000000016,8.754999999999995,6.545999999999992,359.132,379.728,30
2026-02-25 16:28:34.239159912,13.22700000000009,58.40200000000005,14.894000000000004,1231.83,1318.353,31
2026-02-25 16:28:36.435038086,3.755999999999972,3.8220000000000023,4.937000000000012,322.902,335.417,32
2026-02-25 16:28:47.359138916,3.5019999999999527,4.474000000000046,4.489000000000033,891.607,904.072,33
2026-02-25 16:28:53.566798096,9.142999999999972,5.890000000000043,6.395999999999958,281.372,302.801,34
2026-02-25 16:29:01.309097900,3.0219999999999345,32.68299999999999,5.527000000000044,2956.947,2998.179,36
2026-02-25 16:29:11.262405029,26.966000000000008,4.184999999999945,4.486999999999966,664.065,699.703,37
2026-02-25 16:29:15.848406982,2.55600000000004,4.974999999999909,6.0620000000001255,1485.049,1498.642,38
2026-02-25 16:29:23.452086914,12.817000000000007,25.45299999999997,57.180000000000064,1608.558,1704.008,39
2026-02-25 16:29:26.567347900,2.7929999999998927,3.688000000000102,4.692999999999984,1151.288,1162.462,40
2026-02-25 16:29:36.661351074,2.561000000000149,3.847000000000208,3.643999999999778,3075.295,3085.347,41
2026-02-25 16:29:41.730501953,5.66800000000012,6.366999999999734,10.519000000000233,3311.165,3333.719,42
2026-02-25 16:29:45.059039062,7.622000000000298,12.014999999999418,5.877000000000408,4100.022,4125.536,43
2026-02-25 16:29:55.134293945,7.342999999999847,6.22400000000016,32.621000000000095,7282.933,7329.121,44
2026-02-25 16:29:59.910365967,3.844000000000051,4.266999999999825,6.382999999999811,5716.277,5730.771,45
2026-02-25 16:30:07.163254883,3.33199999999988,41.28600000000006,28.246999999999844,3381.755,3454.62,46
2026-02-25 16:30:16.322114990,7.4529999999999745,3.8960000000001855,4.173000000000002,1561.648,1577.17,48
2026-02-25 16:30:33.048120117,3.735000000000582,5.164999999999964,10.146999999999936,5243.088,5262.135,51
2026-02-25 16:30:33.937961914,2.907000000000153,21.72000000000025,7.120999999999185,5358.645,5390.393,51
2026-02-25 16:30:53.318990967,3.8600000000001273,8.57899999999995,8.260999999999967,1453.585,1474.285,54
2026-02-25 16:31:00.648022949,2.9010000000000677,4.749000000000024,3.4739999999999327,1651.429,1662.553,55
2026-02-25 16:31:04.761862061,2.70699999999988,5.947000000000116,4.629999999999882,1362.74,1376.024,56
2026-02-25 16:31:06.905218994,5.804000000000087,3.0269999999998163,4.557999999999993,1082.9,1096.289,56
2026-02-25 16:31:08.793102051,67.04100000000017,3.5579999999999927,4.425000000000182,2450.249,2525.273,56
2026-02-25 16:31:10.727029053,10.57699999999977,27.725000000000364,7.295999999999822,2372.828,2418.426,57
2026-02-25 16:31:15.424732910,3.594000000000051,5.441000000000031,8.653999999999996,705.156,722.845,57
2026-02-25 16:31:21.504758057,6.133000000000266,7.360999999999876,4.692999999999756,3334.032,3352.219,58
2026-02-25 16:31:23.629446045,7.31899999999996,24.471000000000004,10.014999999999873,2208.31,2250.115,59
2026-02-25 16:31:25.458906982,9.46699999999987,5.231999999999971,3.4820000000001983,1577.11,1595.291,59
2026-02-25 16:31:29.461569092,3.164999999999964,4.185000000000059,8.875,1014.947,1031.172,60
2026-02-25 16:31:37.210270996,1.9600000000000364,4.442999999999984,3.6400000000001,1978.591,1988.634,61
2026-02-25 16:31:40.747596924,8.686999999999898,40.64000000000033,30.73300000000017,7066.954,7147.014,62
2026-02-25 16:31:43.988687988,3.456999999999425,132.07800000000043,11.506999999999609,6202.755,6349.797,62
2026-02-25 16:31:48.727795898,5.524000000000342,12.67199999999957,4.394000000000233,5724.928,5747.518,63
2026-02-25 16:31:52.880966064,3.789000000000669,4.886999999999716,4.716000000000349,6253.864,6267.256,64
2026-02-25 16:31:57.529616943,141.55299999999988,8.096999999997934,4.019000000000233,20217.613,20371.282,64
2026-02-25 16:32:04.152427002,12.21099999999933,31.620999999999185,6.043000000001484,15914.496,15964.371,65
2026-02-25 16:32:05.309107910,27.126000000000204,371.0790000000016,365.913999999997,16611.757,17375.876,66
2026-02-25 16:32:09.793013916,30.113000000001197,39.59600000000137,42.47699999999895,19807.248,19919.434,66
2026-02-25 16:32:20.138351074,4.028000000000247,63.60900000000038,25.445999999999916,12172.524,12265.607,68
2026-02-25 16:32:22.688680908,149.4400000000005,290.887999999999,274.7420000000002,8597.43,9312.5,68
2026-02-25 16:32:22.785002930,110.15099999999984,277.0749999999989,56.66100000000006,9722.351,10166.238,68
2026-02-25 16:32:22.954979980,29.35799999999836,116.52900000000044,91.8790000000008,8851.819,9089.585,68
2026-02-25 16:32:33.394239990,10.784999999999854,46.09000000000015,38.358000000000175,13130.403,13225.636,70
2026-02-25 16:32:33.699250000,10.09100000000035,10.86999999999898,6.343000000000757,12859.821,12887.125,70
2026-02-25 16:32:45.266051025,6.413000000000466,100.51499999999942,29.95200000000113,18959.226,19096.106,72
2026-02-25 16:32:46.879300049,7.181000000000495,6.0570000000006985,10.621999999999389,20235.639,20259.499,72
2026-02-25 16:32:55.183702881,41.9429999999993,11.701000000000931,6.849999999998545,18037.357,18097.851,74
2026-02-25 16:32:55.308544922,24.98300000000017,444.2659999999996,55.63699999999881,14137.7,14662.586,74
2026-02-25 16:33:04.320831055,39.47999999999956,15.798000000000684,18.360000000000586,15402.076,15475.714,75
2026-02-25 16:33:05.647823975,6.563000000000102,15.842000000000551,20.70199999999932,13745.11,13788.217,75
2026-02-25 16:33:09.578719971,52.30299999999989,699.7839999999997,61.14300000000003,12917.652,13730.882,76
2026-02-25 16:33:14.486395996,14.533000000001266,40.97400000000016,12.528999999998632,9655.387,9723.423,77
2026-02-25 16:33:19.735771973,10.509000000000016,229.5250000000001,61.6550000000002,3744.361,4046.05,78
2026-02-25 16:33:22.798686035,112.39899999999945,253.5599999999995,60.41600000000108,12889.864,13316.239,78
2026-02-25 16:33:23.153562012,59.6309999999994,123.29500000000009,6.520000000000437,12493.929,12683.375,78
2026-02-25 16:33:23.399468994,8.548999999999069,112.31500000000052,13.560999999999694,12306.491,12440.916,78
2026-02-25 16:33:29.721543945,3.411000000000058,5.139999999999418,4.773000000000138,6945.273,6958.597,79
2026-02-25 16:33:34.101585938,8.491000000001804,88.46299999999974,11.430000000000293,17172.262,17280.646,80
2026-02-25 16:33:35.624830078,64.51299999999901,71.85800000000017,6.574000000000524,23898.144,24041.089,80
2026-02-25 16:33:36.186185059,18.480999999999767,35.12800000000061,12.583999999998923,24184.75,24250.943,80
2026-02-25 16:33:38.193374023,20.611000000000782,80.85900000000038,5.348999999998341,17801.258,17908.077,81
2026-02-25 16:33:41.863211914,3.2259999999987485,5.414000000000669,4.636999999998807,18618.394,18631.671,81
2026-02-25 16:33:55.119403076,67.73400000000038,32.38100000000122,5.674999999999272,19255.431,19361.221,83
2026-02-25 16:33:59.700767090,25.50900000000001,23.81800000000112,6.457999999998719,14692.645,14748.43,84
2026-02-25 16:34:02.425020020,79.29799999999886,65.25900000000001,9.939000000000306,11979.821,12134.317,85
2026-02-25 16:34:05.311739014,8.597999999998137,14.120999999999183,9.116000000001804,17189.82,17221.655,85
2026-02-25 16:34:09.866927979,7.872999999999592,8.518000000000029,4.985000000000582,12204.052,12225.428,86
2026-02-25 16:34:14.656142090,37.0570000000007,36.04399999999987,7.877999999998792,14345.708,14426.687,87
2026-02-25 16:34:18.658097900,22.66499999999905,4.212999999999738,29.01600000000144,10942.317,10998.211,87
2026-02-25 16:34:18.725085938,17.325999999999112,6.969999999999345,12.864000000001395,10845.425,10882.585,87
2026-02-25 16:34:24.496025879,26.247999999999596,185.63700000000065,3.983000000000175,12358.175,12574.043,88
2026-02-25 16:34:29.650510986,76.40999999999985,82.52700000000004,4.689000000000306,15168.657,15332.283,89
2026-02-25 16:34:34.022094971,17.21600000000035,7.271999999999025,5.915000000000873,10067.482,10097.885,90
2026-02-25 16:34:34.736948975,16.454999999999927,18.286000000000055,8.572999999998501,9381.093,9424.407,90
2026-02-25 16:34:36.706075928,8.208999999998923,24.636000000000426,54.57200000000012,13751.698,13839.115,90
2026-02-25 16:34:39.966635010,87.70199999999932,5.854000000001179,6.65599999999904,12324.414,12424.626,91
2026-02-25 16:34:42.503716064,11.237999999999374,24.626000000000204,5.203000000001339,12482.844,12523.911,91
2026-02-25 16:34:48.510948975,42.89500000000044,422.3689999999988,5.004000000000815,13905.785,14376.053,92
2026-02-25 16:34:55.032626953,45.45000000000073,97.8140000000003,43.64400000000023,9742.998,9929.906,93
2026-02-25 16:35:02.962635010,6.325000000000728,8.375,16.964999999999236,6581.02,6612.685,95
2026-02-25 16:35:03.785964111,103.22699999999897,309.08200000000033,5.182999999999083,11129.915,11547.407,95
2026-02-25 16:35:04.019913086,16.22400000000016,98.2360000000008,242.4349999999995,11891.761,12248.656,95
2026-02-25 16:35:07.095700928,129.01100000000042,76.56499999999869,5.2630000000008295,14907.552,15118.391,95
2026-02-25 16:35:13.719121094,10.398999999999432,42.10900000000038,4.399000000001252,8475.862,8532.769,96
2026-02-25 16:35:23.740351074,36.37800000000061,110.72099999999956,11.092000000000551,12735.108,12893.299,98
2026-02-25 16:35:24.565325928,84.76000000000022,57.54899999999907,12.68499999999949,11993.004,12147.998,98
2026-02-25 16:35:26.901662109,12.75799999999981,89.15500000000065,4.97899999999936,10311.868,10418.76,98
2026-02-25 16:35:28.821618896,13.073999999998705,14.200000000000728,25.28000000000065,10587.416,10639.97,99
2026-02-25 16:35:36.689261963,42.85600000000022,34.92599999999993,21.889999999999876,2876.021,2975.693,100


==> experiments/scalability/data/store-row.csv <==
timestamp,remainder,store-row-function,store-service,cassandra.save,overall,X
2025-08-01 19:24:50.555715088,3.3710000000000004,5.625,4.7989999999999995,3.641,17.436,1.0
2025-08-01 19:25:07.073333008,2.886000000000001,3.76,4.275000000000001,5.403,16.324,16.283085920309496
2025-08-01 19:25:32.701030029,2.1189999999999998,2.3809999999999993,3.895,2.962,11.357,39.99536074156912
2025-08-01 19:25:49.317077881,2.892999999999999,4.251999999999999,6.213000000000001,3.472,16.83,55.36951990955708
2025-08-01 19:26:04.946455078,2.5280000000000005,2.1899999999999995,4.506,3.128,12.352,69.83075250009014
2025-08-01 19:26:20.741589111,2.0060000000000002,3.1839999999999993,3.9430000000000005,3.3,12.433,84.445353208153
2025-08-01 19:26:33.951571045,3.8229999999999986,4.615,5.383,4.126,17.947,96.66801690462977
2025-08-01 19:26:45.410178955,1.7639999999999993,2.2490000000000006,3.683,2.968,10.664,107.27020482687395
2025-08-01 19:26:53.735017090,2.0709999999999997,2.702000000000001,4.151,3.091,12.015,114.9728419205569
2025-08-01 19:27:06.761829102,2.221,2.846,3.417,2.997,11.481,127.02602587307177
2025-08-01 19:27:12.650941895,3.3369999999999997,3.0700000000000003,3.8370000000000006,3.018,13.262,132.47498450897973
2025-08-01 19:27:23.704507080,2.424999999999999,7.757000000000001,3.883,2.301,16.366,142.7024027278955
2025-08-01 19:27:32.495156006,3.164999999999999,5.2059999999999995,4.74,4.211,17.322,150.83603576638959
2025-08-01 19:27:40.858010986,2.199,2.7600000000000007,3.673,2.835,11.467,158.57384831402527
2025-08-01 19:27:48.130068115,1.802999999999999,3.205,3.668,3.322,11.998,165.3023895878451
2025-08-01 19:27:58.313155029,2.3439999999999994,4.626000000000001,5.212,3.273,15.455,174.72438935769097
2025-08-01 19:28:05.164023926,2.391,4.168000000000001,4.288,3.097,13.944,181.0632221414939
2025-08-01 19:28:12.374587891,7.899999999999999,3.178000000000001,4.2379999999999995,3.294,18.61,187.73486626988543
2025-08-01 19:28:19.583847900,1.6670000000000016,2.5299999999999994,3.768,2.713,10.678,194.40530390036176
2025-08-01 19:28:23.980566895,7.376999999999995,10.898,13.968000000000002,6.289,38.532,198.47341072384503
2025-08-01 19:28:29.317135986,2.165000000000001,2.949,4.0809999999999995,2.81,12.005,203.41112294920572
2025-08-01 19:28:36.347885010,1.8809999999999985,3.594000000000001,3.9579999999999997,2.703,12.136,209.9163915622918
2025-08-01 19:28:44.706829102,1.5670000000000002,2.426000000000001,3.9569999999999994,3.119,11.069,217.65058552293644
2025-08-01 19:28:55.054958008,2.615,2.692,3.5989999999999998,3.177,12.083,227.22529199397923
2025-08-01 19:29:01.266577881,2.1320000000000014,2.831999999999999,4.022,3.093,12.079,232.97265342848812
2025-08-01 19:29:05.912060059,2.0570000000000004,6.347999999999999,2.805,2.278,13.488,237.27093079581206
2025-08-01 19:29:11.263831055,8.46,5.0729999999999995,3.7729999999999997,2.851,20.157,242.22270873097384
2025-08-01 19:29:18.773160889,2.9380000000000024,5.840999999999999,4.795,3.189,16.763,249.17078887260269
2025-08-01 19:29:25.452876953,2.639999999999999,4.050000000000001,4.614000000000001,3.296,14.6,255.35126084040223
2025-08-01 19:29:29.024322998,2.388,4.471,4.48,3.289,14.628,258.6557758757933
2025-08-01 19:29:35.295062012,2.6239999999999988,2.8260000000000005,3.9400000000000004,2.412,11.802,264.45783786796216
2025-08-01 19:29:41.375295898,2.4350000000000005,2.8449999999999998,4.39,3.452,13.122,270.0836331457908
2025-08-01 19:29:48.423934082,14.798,4.091999999999999,4.4510000000000005,3.618,26.959,276.6054538773874
2025-08-01 19:29:56.626575928,1.6020000000000003,2.3120000000000003,3.4579999999999997,2.57,9.942,284.19502767144843
2025-08-01 19:30:00.569354980,8.684999999999999,8.241,4.115,3.473,24.514,287.84312216717774
2025-08-01 19:30:05.367922119,2.5569999999999986,3.2800000000000002,5.0280000000000005,2.662,13.527,292.2830428769862
2025-08-01 19:30:12.738982910,1.7559999999999985,2.1000000000000005,3.8320000000000003,2.823,10.511,299.10318824772236
2025-08-01 19:30:17.238720947,2.3580000000000005,6.526,4.709,3.23,16.823,303.26661443734787
2025-08-01 19:30:20.464333984,1.7810000000000006,2.9059999999999997,3.9160000000000004,3.117,11.72,306.2511441333915
2025-08-01 19:30:24.516268066,4.0440000000000005,2.8520000000000003,4.446,2.599,13.941,310.0002353775747
2025-08-01 19:30:29.793575928,3.427999999999999,4.431000000000001,5.779999999999999,5.157,18.796,314.8831155769776
2025-08-01 19:30:34.258871094,1.8839999999999986,2.7890000000000006,3.709,3.302,11.684,319.0146731667006
2025-08-01 19:30:39.748961914,2.747,2.0950000000000006,3.7249999999999996,5.254,13.821,324.094432858367
2025-08-01 19:30:47.291431885,9.83,4.734,6.6899999999999995,4.243,25.497,331.07317623265055
2025-08-01 19:30:50.588701904,2.7619999999999987,4.109000000000001,3.569,2.654,13.094,334.12400724514305
2025-08-01 19:30:54.405054932,2.7940000000000005,3.008,2.89,2.945,11.637,337.6551248379852
2025-08-01 19:30:59.286302002,1.9650000000000007,2.3869999999999996,2.9680000000000004,2.605,9.925,342.1715459545399
2025-08-01 19:31:04.353034912,2.6389999999999993,2.787,2.157,2.87,10.453,346.8595896406109
2025-08-01 19:31:08.100668945,2.4640000000000004,2.4850000000000003,4.503,2.428,11.88,350.3271243179244
2025-08-01 19:31:12.183610107,4.491000000000001,5.395999999999999,4.585,3.075,17.547,354.1049051631187
2025-08-01 19:31:18.785903076,2.7439999999999998,5.262,3.738,2.78,14.524,360.21374066258295
2025-08-01 19:31:21.930479980,1.9749999999999996,2.3450000000000006,4.340999999999999,2.813,11.474,363.12329089189666
2025-08-01 19:31:26.175780029,1.4299999999999997,2.865000000000001,3.0429999999999997,2.568,9.906,367.05129586940626
2025-08-01 19:31:31.196653076,3.3770000000000007,2.8260000000000005,5.343,3.286,14.832,371.69690727317624
2025-08-01 19:31:35.938479980,2.447000000000001,2.4559999999999995,4.244,2.529,11.676,376.0843285311361
2025-08-01 19:31:38.779275879,1.9690000000000012,3.566,3.2009999999999996,2.593,11.329,378.712802444067
2025-08-01 19:31:42.470239990,0.7959999999999994,5.149,4.408,2.75,13.103,382.12790272731604
2025-08-01 19:31:47.459893066,1.9210000000000012,3.449,4.269,3.767,13.406,386.7446275506158
2025-08-01 19:31:51.325462891,4.699,3.4619999999999997,4.316,2.982,15.459,390.32128346144765
2025-08-01 19:31:54.400397949,2.9350000000000005,2.4769999999999994,4.1530000000000005,2.797,12.362,393.16639689840906
2025-08-01 19:31:57.994221924,3.043000000000001,3.0060000000000002,5.177,3.276,14.502,396.4916173302177
2025-08-01 19:32:02.672344971,4.069000000000001,4.705,4.4399999999999995,2.73,15.944,400.8200959776449
2025-08-01 19:32:06.967635986,2.1209999999999996,2.341,3.1279999999999997,2.177,9.767,404.7943555805077
2025-08-01 19:32:11.980788086,1.8549999999999986,2.7670000000000003,4.640000000000001,3.185,12.447,409.43282310330414
2025-08-01 19:32:15.178694092,2.6029999999999998,4.492,3.681,2.808,13.584,412.39171660062823
2025-08-01 19:32:17.769833008,2.2319999999999993,3.9090000000000007,4.446999999999999,2.435,13.023,414.78919297261376
2025-08-01 19:32:21.064041016,4.004,2.899,4.048,2.742,13.693,417.8371908297791
2025-08-01 19:32:24.453747070,1.7430000000000003,1.984,3.873,2.752,10.352,420.973549178712
2025-08-01 19:32:28.830560059,1.487,3.3329999999999993,3.044,2.736,10.6,425.02323777739423
2025-08-01 19:32:32.144475098,2.311,5.035,4.314,2.975,14.635,428.0894697558152
2025-08-01 19:32:35.441281006,2.455,3.471,3.3819999999999997,2.747,12.055,431.1398713451109
2025-08-01 19:32:38.421750977,3.716000000000001,3.7009999999999996,3.6759999999999997,2.855,13.948,433.8975800456216
2025-08-01 19:32:42.588729980,1.6780000000000008,2.4779999999999998,3.6310000000000002,2.705,10.492,437.7531177169383
2025-08-01 19:32:46.405093018,1.612,2.186,2.896,2.319,9.013,441.28424457162987
2025-08-01 19:32:49.687500977,4.612,3.3640000000000008,4.420999999999999,2.246,14.643,444.32132431919825
2025-08-01 19:32:53.276458984,2.6430000000000007,2.7279999999999998,4.991,2.843,13.205,447.64204246699785
2025-08-01 19:32:58.111291016,2.6359999999999992,2.3789999999999996,5.313000000000001,3.09,13.418,452.1155176202069
2025-08-01 19:33:03.118528076,1.607000000000001,1.9139999999999997,4.839,2.895,11.255,456.7485121949681
2025-08-01 19:33:06.734814941,2.601000000000001,2.2989999999999995,3.2020000000000004,2.384,10.486,460.0945166332571
2025-08-01 19:33:09.325239014,2.6950000000000003,2.356,3.373,2.697,11.121,462.49133158983506
2025-08-01 19:33:13.054733887,1.9260000000000002,2.5089999999999995,3.632,2.61,10.677,465.9420828337174
2025-08-01 19:33:16.084446045,2.859,5.958000000000001,3.9749999999999996,2.963,15.755,468.7453533445611
2025-08-01 19:33:20.763090088,1.5679999999999996,2.402,3.9320000000000004,2.646,10.548,473.07431404858215
2025-08-01 19:33:22.814097900,1.7159999999999993,2.377,3.164,2.581,9.838,474.97202888651094
2025-08-01 19:33:24.731092041,3.061,3.270999999999999,5.188000000000001,2.911,14.431,476.74574627769465
2025-08-01 19:33:30.007524902,2.5570000000000004,4.507000000000001,2.752,2.391,12.207,481.6278168739497
2025-08-01 19:33:31.918510986,1.6880000000000006,2.606,3.2380000000000004,2.428,9.96,483.3959752522183
2025-08-01 19:33:36.337916992,3.712999999999999,7.135999999999999,3.8760000000000003,2.678,17.403,487.48507345230735
2025-08-01 19:33:39.547812988,2.5,3.0250000000000004,3.9410000000000003,2.501,11.967,490.4550608039778
2025-08-01 19:33:43.421968018,2.1180000000000003,2.359,3.2589999999999995,3.107,10.843,494.0396602588663
2025-08-01 19:33:46.096093994,1.8559999999999999,3.389000000000001,4.851999999999999,3.495,13.592,496.5139212116793
2025-08-01 19:33:49.863770996,6.346,2.3199999999999994,4.173,2.47,15.309,500.00000084013584


==> experiments/scalability/data/workflow.csv <==
X,timestamp,remainder,functions,store-service,storage,overall
1,,40.735,24.681,42.254,18.982,126.652
5,,37.908,27.535,46.182,19.262,130.887
7,,42.16,22.511,81.771,18.596,165.038
9,,49.568,28.402,42.765,18.685,139.42
15,,35.45,28.095,37.435,19.673,120.653
16,,47.421,18.6,41.467,19.429,126.917
19,,36.61,22.747,38.824,29.32,127.501
20,,39.218,32.06,47.914,20.866,140.058
23,,39.093,32.954,37.848,19.214,129.109
24,,40.727,43.859,93.149,29.657,207.392
25,,33.794,40.119,34.488,36.473,144.874
27,,42.3685,24.7035,61.6245,20.206,148.9025
28,,37.328,83.145,45.643,20.992,187.108
32,,35.1835,25.896,45.185,20.1355,126.4
33,,35.374,26.192,35.186,24.293,121.045
34,,40.668,71.033,40.489,35.801,187.991
35,,41.02,29.264,87.169,24.001,181.454
37,,46.941,24.841,40.976,18.454,131.212
38,,46.5765,24.1555,36.3965,20.8905,128.019
41,,62.656,42.678,67.567,20.948,193.849
42,,56.625,43.6425,30.907,19.494,150.6685
44,,57.196,69.36,36.039,51.197,213.792
45,,34.929,30.478,38.204,39.205,142.816
46,,38.003,95.436,41.88,21.996,197.315
47,,70.1455,53.849,40.867,21.3175,186.179
48,,41.2,34.376,41.439,20.6185,137.6335
49,,108.08,155.984,48.345,28.369,340.778
50,,50.503,41.0415,106.7555,25.7285,224.0285
51,,57.713,58.173,77.092,27.089,220.067
54,,61.863,142.397,60.125,32.266,296.651
56,,52.001,40.731,40.475,21.54,154.747
58,,52.881,34.981,46.883,23.049,157.794
59,,93.69,127.597,42.328,45.6105,309.2255
60,,45.447,30.2175,31.728,16.5625,123.955
62,,102.7055,64.8565,68.793,36.228,272.583
63,,69.482,144.002,34.365,17.359,265.208
64,,34.56,26.577,34.65,17.57,113.357
65,,53.675,49.796,39.4645,40.8505,183.786
67,,40.675,33.9,34.36,33.93,145.851
68,,87.967,72.929,29.232,22.558,212.686
69,,45.429,40.14,34.927,18.28,138.776
70,,52.831,34.825,35.841,24.615,148.112
71,,128.508,138.892,38.907,21.385,327.692
72,,60.1445,48.083,39.3205,28.6275,176.1755
73,,48.237,39.947,39.742,39.157,167.083
74,,88.069,138.027,36.988,13.169,276.253
75,,77.5335,54.721,68.202,24.6045,225.061
76,,104.366,144.343,47.4285,44.086,340.2235
78,,70.813,51.61,32.147,22.965,177.535
79,,70.406,71.105,43.838,52.552,237.901
80,,45.481,79.614,43.696,22.32,181.33
81,,59.685,184.581,40.738,16.889,301.893
82,,45.4595,45.464,36.094,18.951,145.9685
83,,36.184,23.458,31.445,36.805,127.892
84,,76.991,120.557,69.038,14.324,280.91
85,,53.9635,64.8955,33.2085,15.457,167.5245
86,,70.523,173.102,43.3035,34.0065,320.935
89,,33.4795,70.984,55.1005,17.2385,176.8025
90,,88.689,63.93,86.54,32.109,271.268
91,,51.682,157.177,38.451,16.905,258.169
92,,73.724,339.804,67.192,30.129,510.849
93,,100.9005,113.9735,45.758,38.5075,299.1395
94,,56.348,131.936,60.918,19.021,268.223
95,,71.372,200.132,72.952,37.391,431.652
96,,84.477,153.22,143.736,27.05,434.494
97,,51.787,75.002,48.698,16.946,192.433
98,,181.703,176.134,52.575,30.798,441.21
99,,162.317,291.889,73.271,30.413,557.89
100,,117.004,193.229,37.129,71.489,418.851


==> experiments/scalability/res_usage/data/read_file_func_cpu.csv <==
X,Time,queue-proxy,user-container,sum
1.0,2025-07-31 18:27:55,39.47,51.67333333333333,91.14333333333333
7.0120481927710845,2025-07-31 18:28:00,49.64,55.1,104.74000000000001
13.024096385542169,2025-07-31 18:28:05,57.06,60.08,117.14
19.036144578313255,2025-07-31 18:28:10,68.56,79.83000000000001,148.39000000000001
25.048192771084338,2025-07-31 18:28:25,78.3,94.9,173.2
31.06024096385542,2025-07-31 18:28:35,79.96000000000001,106.64000000000001,186.60000000000002
37.07228915662651,2025-07-31 18:28:40,93.57333333333334,115.78,209.35333333333335
43.08433734939759,2025-07-31 18:28:45,107.38666666666668,127.88,235.26666666666668
49.096385542168676,2025-07-31 18:28:55,118.43666666666668,148.9,267.3366666666667
55.10843373493976,2025-07-31 18:29:05,128.07833333333332,169.6,297.6783333333333
61.12048192771084,2025-07-31 18:29:10,132.98999999999998,159.07999999999998,292.06999999999994
67.13253012048193,2025-07-31 18:29:15,137.73499999999999,185.55,323.28499999999997
73.14457831325302,2025-07-31 18:29:25,139.18,195.96666666666667,335.14666666666665
79.1566265060241,2025-07-31 18:29:30,159.6,206.98333333333335,366.58333333333337
85.16867469879519,2025-07-31 18:29:35,157.65,218.0,375.65
91.18072289156626,2025-07-31 18:29:40,160.9,219.9,380.8
97.19277108433735,2025-07-31 18:29:45,180.65,240.2,420.85
103.20481927710844,2025-07-31 18:29:55,188.33333333333334,253.5,441.83333333333337
109.21686746987952,2025-07-31 18:30:00,199.96666666666664,274.8,474.76666666666665
115.2289156626506,2025-07-31 18:30:05,209.53333333333336,262.0,471.53333333333336
121.24096385542168,2025-07-31 18:30:10,201.36666666666665,298.0,499.3666666666667
127.25301204819277,2025-07-31 18:30:15,205.5,312.9,518.4
133.26506024096386,2025-07-31 18:30:25,203.8,331.3,535.1
139.27710843373495,2025-07-31 18:30:35,222.9,342.8,565.7
145.28915662650604,2025-07-31 18:30:40,246.46666666666664,350.8,597.2666666666667
151.3012048192771,2025-07-31 18:30:45,213.93333333333334,362.7166666666667,576.6500000000001
157.3132530120482,2025-07-31 18:30:50,250.4,369.83333333333337,620.2333333333333
163.32530120481928,2025-07-31 18:30:55,266.4,344.65,611.05
169.33734939759037,2025-07-31 18:31:00,275.2,383.6,658.8
175.34939759036146,2025-07-31 18:31:05,276.1,390.2,666.3
181.36144578313252,2025-07-31 18:31:10,274.8,384.2,659.0
187.3734939759036,2025-07-31 18:31:30,271.4,366.5,637.9
193.3855421686747,2025-07-31 18:31:35,282.0,412.4333333333333,694.4333333333333
199.3975903614458,2025-07-31 18:31:50,263.0,416.1666666666667,679.1666666666667
205.40963855421688,2025-07-31 18:31:55,297.9,488.4,786.3
211.42168674698794,2025-07-31 18:32:05,314.4,509.8333333333333,824.2333333333333
217.43373493975903,2025-07-31 18:32:10,321.0,525.8666666666667,846.8666666666667
223.44578313253012,2025-07-31 18:32:15,329.1666666666667,543.6,872.7666666666667
229.4578313253012,2025-07-31 18:32:20,300.53333333333336,555.0,855.5333333333333
235.4698795180723,2025-07-31 18:32:25,359.8,557.8,917.5999999999999
241.48192771084337,2025-07-31 18:32:30,370.2,564.6,934.8
247.49397590361446,2025-07-31 18:32:40,379.7,544.55,924.25
253.50602409638554,2025-07-31 18:32:45,348.8,595.75,944.55
259.51807228915663,2025-07-31 18:32:50,359.66666666666663,613.5,973.1666666666666
265.5301204819277,2025-07-31 18:32:55,368.93333333333334,626.75,995.6833333333334
271.5421686746988,2025-07-31 18:33:05,402.2,633.85,1036.05
277.5542168674699,2025-07-31 18:33:15,415.65,646.0333333333333,1061.6833333333334
283.566265060241,2025-07-31 18:33:25,415.7,668.0666666666666,1083.7666666666667
289.5783132530121,2025-07-31 18:33:35,423.6833333333333,660.7,1084.3833333333332
295.5903614457831,2025-07-31 18:33:40,426.7666666666667,608.5333333333333,1035.3
301.6024096385542,2025-07-31 18:33:45,428.4,632.4666666666666,1060.8666666666666
307.6144578313253,2025-07-31 18:33:50,430.5333333333333,655.3,1085.8333333333333
313.6265060240964,2025-07-31 18:33:55,407.6666666666667,679.85,1087.5166666666667
319.6385542168675,2025-07-31 18:34:00,396.9333333333333,632.1,1029.0333333333333
325.65060240963857,2025-07-31 18:34:10,435.8666666666667,719.75,1155.6166666666668
331.66265060240966,2025-07-31 18:34:15,420.7,755.2666666666667,1175.9666666666667
337.67469879518075,2025-07-31 18:34:25,464.8,695.0333333333333,1159.8333333333333
343.68674698795184,2025-07-31 18:34:35,472.5666666666667,757.0,1229.5666666666666
349.6987951807229,2025-07-31 18:34:45,475.9333333333333,714.6,1190.5333333333333
355.71084337349396,2025-07-31 18:34:50,483.1,720.2,1203.3000000000002
361.72289156626505,2025-07-31 18:34:55,475.8,714.45,1190.25
367.73493975903614,2025-07-31 18:35:00,445.8,809.1,1254.9
373.7469879518072,2025-07-31 18:35:05,481.5,832.75,1314.25
379.7590361445783,2025-07-31 18:35:10,493.4666666666667,787.2,1280.6666666666667
385.7710843373494,2025-07-31 18:35:15,494.4833333333333,815.0,1309.4833333333333
391.7831325301205,2025-07-31 18:35:25,486.0,742.7666666666667,1228.7666666666667
397.7951807228916,2025-07-31 18:35:30,444.35,806.1333333333333,1250.4833333333333
403.8072289156627,2025-07-31 18:35:35,465.0,859.5,1324.5
409.81927710843377,2025-07-31 18:35:40,474.0333333333334,825.8,1299.8333333333335
415.83132530120486,2025-07-31 18:35:45,495.8666666666667,828.4,1324.2666666666667
421.8433734939759,2025-07-31 18:35:55,517.4,781.6333333333333,1299.0333333333333
427.855421686747,2025-07-31 18:36:00,479.7,888.4666666666666,1368.1666666666665
433.86746987951807,2025-07-31 18:36:05,498.1,827.7,1325.8000000000002
439.87951807228916,2025-07-31 18:36:10,517.2,837.8,1355.0
445.89156626506025,2025-07-31 18:36:15,519.7,779.2,1298.9
451.90361445783134,2025-07-31 18:36:20,516.3666666666666,790.0,1306.3666666666666
457.9156626506024,2025-07-31 18:36:25,509.7333333333334,877.0,1386.7333333333333
463.9277108433735,2025-07-31 18:36:30,471.8,909.4,1381.2
469.9397590361446,2025-07-31 18:36:35,469.8,901.5,1371.3
475.9518072289157,2025-07-31 18:36:40,544.2,828.2,1372.4
481.96385542168673,2025-07-31 18:36:50,510.5333333333333,847.2,1357.7333333333333
487.9759036144578,2025-07-31 18:37:00,544.2666666666667,975.0,1519.2666666666667
493.9879518072289,2025-07-31 18:37:05,529.6,839.0,1368.6
500.0,2025-07-31 18:37:10,465.6,942.8,1408.4


==> experiments/scalability/res_usage/data/read_file_store_cpu.csv <==
X,Time,redis,store,sum
1.0,2025-07-31 18:27:55,10.315333333333333,106.96,117.27533333333332
7.48051948051948,2025-07-31 18:28:05,12.617666666666665,121.42,134.03766666666667
13.96103896103896,2025-07-31 18:28:10,15.059999999999999,150.54,165.6
20.441558441558442,2025-07-31 18:28:15,18.14666666666667,173.7,191.84666666666666
26.92207792207792,2025-07-31 18:28:20,18.87333333333333,183.8,202.67333333333335
33.4025974025974,2025-07-31 18:28:30,22.919999999999998,223.3,246.22
39.883116883116884,2025-07-31 18:28:40,25.77,266.7,292.46999999999997
46.36363636363636,2025-07-31 18:28:50,26.080000000000002,300.56666666666666,326.64666666666665
52.84415584415584,2025-07-31 18:28:55,27.880000000000003,330.3666666666667,358.24666666666667
59.324675324675326,2025-07-31 18:29:00,32.78,360.8666666666667,393.64666666666665
65.8051948051948,2025-07-31 18:29:10,31.96,381.0,412.96
72.28571428571428,2025-07-31 18:29:15,35.260000000000005,403.6,438.86
78.76623376623377,2025-07-31 18:29:20,36.346666666666664,396.1,432.4466666666667
85.24675324675324,2025-07-31 18:29:30,38.72666666666667,461.8,500.5266666666667
91.72727272727272,2025-07-31 18:29:35,39.56666666666666,422.8,462.3666666666667
98.20779220779221,2025-07-31 18:29:40,42.1,495.0,537.1
104.68831168831169,2025-07-31 18:29:45,41.589999999999996,530.6666666666666,572.2566666666667
111.16883116883116,2025-07-31 18:29:50,44.21,517.7333333333333,561.9433333333334
117.64935064935065,2025-07-31 18:29:55,47.35,581.9,629.25
124.12987012987013,2025-07-31 18:30:05,49.16,617.0,666.16
130.6103896103896,2025-07-31 18:30:10,51.69,635.7,687.3900000000001
137.0909090909091,2025-07-31 18:30:15,51.18,643.3,694.4799999999999
143.57142857142856,2025-07-31 18:30:20,54.7,661.4,716.1
150.05194805194805,2025-07-31 18:30:30,58.95666666666666,687.1,746.0566666666667
156.53246753246754,2025-07-31 18:30:35,60.083333333333336,706.8,766.8833333333333
163.012987012987,2025-07-31 18:30:40,58.98,713.7,772.6800000000001
169.4935064935065,2025-07-31 18:30:45,63.85,826.2666666666667,890.1166666666667
175.97402597402598,2025-07-31 18:30:50,65.17,854.3333333333334,919.5033333333333
182.45454545454544,2025-07-31 18:31:00,61.93333333333334,889.5,951.4333333333334
188.93506493506493,2025-07-31 18:31:05,71.87333333333333,857.8,929.6733333333333
195.41558441558442,2025-07-31 18:31:10,75.86833333333334,874.0,949.8683333333333
201.89610389610388,2025-07-31 18:31:15,77.83,958.6,1036.43
208.37662337662337,2025-07-31 18:31:20,80.075,987.2833333333334,1067.3583333333333
214.85714285714286,2025-07-31 18:31:30,81.92,1007.1666666666667,1089.0866666666668
221.33766233766232,2025-07-31 18:31:40,76.15333333333334,1036.1833333333334,1112.3366666666668
227.8181818181818,2025-07-31 18:31:45,84.635,1014.8666666666666,1099.5016666666666
234.2987012987013,2025-07-31 18:31:50,86.80333333333334,1098.0,1184.8033333333333
240.77922077922076,2025-07-31 18:31:55,88.53833333333334,1029.2,1117.7383333333335
247.25974025974025,2025-07-31 18:32:00,90.03999999999999,1068.8,1158.84
253.74025974025975,2025-07-31 18:32:05,90.81,1111.4,1202.21
260.2207792207792,2025-07-31 18:32:10,93.68666666666667,1157.3333333333335,1251.0200000000002
266.7012987012987,2025-07-31 18:32:20,94.34333333333333,1183.6666666666667,1278.01
273.1818181818182,2025-07-31 18:32:30,96.02000000000001,1218.0,1314.02
279.6623376623377,2025-07-31 18:32:35,98.62,1210.0,1308.62
286.1428571428571,2025-07-31 18:32:40,100.89000000000001,1179.2,1280.0900000000001
292.6233766233766,2025-07-31 18:32:50,103.32000000000001,1327.0,1430.32
299.1038961038961,2025-07-31 18:32:55,105.1,1348.5,1453.6
305.5844155844156,2025-07-31 18:33:00,108.0,1374.0,1482.0
312.06493506493507,2025-07-31 18:33:05,92.12,1274.1,1366.2199999999998
318.54545454545456,2025-07-31 18:33:10,108.78,1382.85,1491.6299999999999
325.025974025974,2025-07-31 18:33:15,105.12,1405.7,1510.8200000000002
331.5064935064935,2025-07-31 18:33:30,112.6,1414.55,1527.1499999999999
337.987012987013,2025-07-31 18:33:35,114.8,1319.4,1434.2
344.46753246753246,2025-07-31 18:33:40,113.83666666666666,1331.0,1444.8366666666666
350.94805194805195,2025-07-31 18:33:45,113.27333333333334,1493.0,1606.2733333333333
357.42857142857144,2025-07-31 18:33:50,114.10999999999999,1521.0,1635.11
363.9090909090909,2025-07-31 18:34:00,105.12,1586.0,1691.12
370.38961038961037,2025-07-31 18:34:10,122.1,1649.3333333333333,1771.4333333333332
376.87012987012986,2025-07-31 18:34:15,120.9,1649.6666666666667,1770.5666666666668
383.35064935064935,2025-07-31 18:34:20,122.6,1670.0,1792.6
389.83116883116884,2025-07-31 18:34:30,116.60666666666665,1706.6666666666667,1823.2733333333333
396.31168831168833,2025-07-31 18:34:40,126.53333333333335,1697.3333333333333,1823.8666666666666
402.79220779220776,2025-07-31 18:34:50,121.32000000000001,1719.6666666666667,1840.9866666666667
409.27272727272725,2025-07-31 18:34:55,127.66,1763.3333333333333,1890.9933333333333
415.75324675324674,2025-07-31 18:35:00,133.0,1748.0,1881.0
422.23376623376623,2025-07-31 18:35:05,132.1,1780.0,1912.1
428.7142857142857,2025-07-31 18:35:10,131.46666666666664,1810.0,1941.4666666666667
435.19480519480516,2025-07-31 18:35:20,134.03333333333333,1819.0,1953.0333333333333
441.67532467532465,2025-07-31 18:35:30,134.55,1842.0,1976.55
448.15584415584414,2025-07-31 18:35:40,134.6,1825.0,1959.6
454.6363636363636,2025-07-31 18:35:45,128.17000000000002,1711.0,1839.17
461.1168831168831,2025-07-31 18:35:50,124.05,1819.0,1943.05
467.5974025974026,2025-07-31 18:35:55,128.74,1920.6666666666667,2049.4066666666668
474.07792207792204,2025-07-31 18:36:00,138.65,1941.3333333333333,2079.983333333333
480.55844155844153,2025-07-31 18:36:05,139.25,1928.0,2067.25
487.038961038961,2025-07-31 18:36:10,140.91666666666666,1681.3333333333333,1822.25
493.5194805194805,2025-07-31 18:36:25,130.16333333333333,1929.6666666666667,2059.83
500.0,2025-07-31 18:36:30,145.4,1954.0,2099.4


==> experiments/scalability/res_usage/data/read_file_store_mem.csv <==
X,Time,redis,store,sum
1.0,2025-07-31 18:27:55,159.0,75.84,234.84
5.495495495495495,2025-07-31 18:28:00,159.2,79.64,238.83999999999997
9.99099099099099,2025-07-31 18:28:05,159.2,84.6,243.79999999999998
14.486486486486486,2025-07-31 18:28:10,159.0,90.82000000000001,249.82
18.98198198198198,2025-07-31 18:28:15,159.0,93.24,252.24
23.47747747747748,2025-07-31 18:28:20,159.2,94.03999999999999,253.23999999999998
27.972972972972972,2025-07-31 18:28:25,159.0,94.42,253.42000000000002
32.468468468468465,2025-07-31 18:28:30,159.0,94.98,253.98000000000002
36.96396396396396,2025-07-31 18:28:35,159.0,95.54,254.54000000000002
41.45945945945946,2025-07-31 18:28:40,159.0,96.46000000000001,255.46
45.95495495495496,2025-07-31 18:28:45,159.0,96.38,255.38
50.45045045045045,2025-07-31 18:28:50,159.0,96.3,255.3
54.945945945945944,2025-07-31 18:28:55,159.0,96.3,255.3
59.44144144144144,2025-07-31 18:29:00,159.2,95.94,255.14
63.93693693693693,2025-07-31 18:29:05,159.2,94.42,253.62
68.43243243243244,2025-07-31 18:29:10,159.0,93.62,252.62
72.92792792792793,2025-07-31 18:29:15,159.0,93.52000000000001,252.52
77.42342342342342,2025-07-31 18:29:20,159.0,93.12,252.12
81.91891891891892,2025-07-31 18:29:25,159.0,90.08,249.07999999999998
86.41441441441441,2025-07-31 18:29:30,159.2,88.78,247.98
90.90990990990991,2025-07-31 18:29:35,159.2,88.16,247.35999999999999
95.4054054054054,2025-07-31 18:29:40,159.0,87.28,246.28
99.9009009009009,2025-07-31 18:29:45,159.0,85.74000000000001,244.74
104.3963963963964,2025-07-31 18:29:50,159.0,83.66,242.66
108.89189189189189,2025-07-31 18:29:55,159.0,81.8,240.8
113.38738738738738,2025-07-31 18:30:00,159.2,80.24,239.44
117.88288288288288,2025-07-31 18:30:05,159.2,80.58,239.77999999999997
122.37837837837837,2025-07-31 18:30:10,159.0,78.82000000000001,237.82
126.87387387387386,2025-07-31 18:30:15,159.0,82.3,241.3
131.36936936936937,2025-07-31 18:30:20,159.0,78.82000000000001,237.82
135.86486486486487,2025-07-31 18:30:25,159.0,79.26,238.26
140.36036036036035,2025-07-31 18:30:30,159.0,76.84,235.84
144.85585585585585,2025-07-31 18:30:35,159.2,81.22,240.42
149.35135135135135,2025-07-31 18:30:40,159.0,85.36,244.36
153.84684684684683,2025-07-31 18:30:45,159.0,87.24,246.24
158.34234234234233,2025-07-31 18:30:50,159.0,91.28,250.28
162.83783783783784,2025-07-31 18:30:55,159.0,92.76,251.76
167.33333333333331,2025-07-31 18:31:00,159.0,88.0,247.0
171.82882882882882,2025-07-31 18:31:05,159.0,86.74,245.74
176.32432432432432,2025-07-31 18:31:10,159.0,87.62,246.62
180.81981981981983,2025-07-31 18:31:15,159.0,89.8,248.8
185.3153153153153,2025-07-31 18:31:20,159.0,93.58,252.57999999999998
189.8108108108108,2025-07-31 18:31:25,159.0,93.02000000000001,252.02
194.3063063063063,2025-07-31 18:31:30,159.0,94.5,253.5
198.8018018018018,2025-07-31 18:31:35,159.0,91.32000000000001,250.32
203.2972972972973,2025-07-31 18:31:40,159.0,95.42,254.42000000000002
207.7927927927928,2025-07-31 18:31:45,159.0,108.74000000000001,267.74
212.28828828828827,2025-07-31 18:31:50,159.0,112.02000000000001,271.02
216.78378378378378,2025-07-31 18:31:55,159.2,115.4,274.6
221.27927927927928,2025-07-31 18:32:00,159.4,113.8,273.2
225.77477477477476,2025-07-31 18:32:05,159.4,111.6,271.0
230.27027027027026,2025-07-31 18:32:10,159.0,108.16,267.15999999999997
234.76576576576576,2025-07-31 18:32:15,159.0,111.28,270.28
239.26126126126124,2025-07-31 18:32:20,159.0,114.8,273.8
243.75675675675674,2025-07-31 18:32:25,159.0,118.6,277.6
248.25225225225225,2025-07-31 18:32:30,159.0,117.3,276.3
252.74774774774772,2025-07-31 18:32:35,159.2,117.3,276.5
257.2432432432432,2025-07-31 18:32:40,159.2,124.0,283.2
261.73873873873873,2025-07-31 18:32:45,159.2,124.4,283.6
266.23423423423424,2025-07-31 18:32:50,159.2,124.4,283.6
270.72972972972974,2025-07-31 18:32:55,159.2,124.9,284.1
275.2252252252252,2025-07-31 18:33:00,159.0,126.8,285.8
279.7207207207207,2025-07-31 18:33:05,159.0,127.6,286.6
284.2162162162162,2025-07-31 18:33:10,159.0,129.0,288.0
288.7117117117117,2025-07-31 18:33:15,159.0,130.4,289.4
293.2072072072072,2025-07-31 18:33:20,159.0,130.0,289.0
297.7027027027027,2025-07-31 18:33:25,159.0,144.6,303.6
302.1981981981982,2025-07-31 18:33:30,159.0,142.6,301.6
306.69369369369366,2025-07-31 18:33:35,159.0,144.8,303.8
311.18918918918916,2025-07-31 18:33:40,159.0,140.8,299.8
315.68468468468467,2025-07-31 18:33:45,159.0,168.6,327.6
320.1801801801802,2025-07-31 18:33:50,159.0,170.0,329.0
324.6756756756757,2025-07-31 18:33:55,159.0,170.0,329.0
329.1711711711712,2025-07-31 18:34:00,159.0,171.2,330.2
333.66666666666663,2025-07-31 18:34:05,159.0,165.8,324.8
338.16216216216213,2025-07-31 18:34:10,159.0,171.6,330.6
342.65765765765764,2025-07-31 18:34:15,159.0,166.6,325.6
347.15315315315314,2025-07-31 18:34:20,159.2,164.0,323.2
351.64864864864865,2025-07-31 18:34:25,159.2,169.2,328.4
356.14414414414415,2025-07-31 18:34:30,159.2,190.0,349.2
360.63963963963965,2025-07-31 18:34:35,159.2,181.4,340.6
365.1351351351351,2025-07-31 18:34:40,159.2,185.2,344.4
369.6306306306306,2025-07-31 18:34:45,159.4,180.8,340.20000000000005
374.1261261261261,2025-07-31 18:34:50,159.2,180.2,339.4
378.6216216216216,2025-07-31 18:34:55,159.2,172.4,331.6
383.1171171171171,2025-07-31 18:35:00,159.0,165.6,324.6
387.6126126126126,2025-07-31 18:35:05,159.0,177.8,336.8
392.10810810810807,2025-07-31 18:35:10,159.0,182.2,341.2
396.6036036036036,2025-07-31 18:35:15,159.0,205.0,364.0
401.0990990990991,2025-07-31 18:35:20,159.0,209.2,368.2
405.5945945945946,2025-07-31 18:35:25,159.0,210.2,369.2
410.0900900900901,2025-07-31 18:35:30,159.0,215.4,374.4
414.5855855855856,2025-07-31 18:35:35,159.0,224.4,383.4
419.08108108108104,2025-07-31 18:35:40,159.2,211.0,370.2
423.57657657657654,2025-07-31 18:35:45,159.4,210.4,369.8
428.07207207207205,2025-07-31 18:35:50,159.6,220.0,379.6
432.56756756756755,2025-07-31 18:35:55,159.4,212.6,372.0
437.06306306306305,2025-07-31 18:36:00,159.2,210.8,370.0
441.55855855855856,2025-07-31 18:36:05,159.2,211.0,370.2
446.05405405405406,2025-07-31 18:36:10,159.6,229.8,389.4
450.5495495495495,2025-07-31 18:36:15,159.6,227.6,387.2
455.045045045045,2025-07-31 18:36:20,159.6,222.8,382.4
459.5405405405405,2025-07-31 18:36:25,159.4,218.8,378.20000000000005
464.036036036036,2025-07-31 18:36:30,159.2,227.0,386.2
468.5315315315315,2025-07-31 18:36:35,159.2,240.2,399.4
473.02702702702703,2025-07-31 18:36:40,159.2,247.0,406.2
477.5225225225225,2025-07-31 18:36:45,159.4,244.6,404.0
482.018018018018,2025-07-31 18:36:50,159.4,245.6,405.0
486.5135135135135,2025-07-31 18:36:55,159.6,240.2,399.79999999999995
491.009009009009,2025-07-31 18:37:00,159.4,240.8,400.20000000000005
495.5045045045045,2025-07-31 18:37:05,159.2,240.8,400.0
500.0,2025-07-31 18:37:10,159.2,221.8,381.0


==> experiments/scalability/res_usage/data/read_row_func_cpu.csv <==
X,Time,queue-proxy,user-container,sum
1.0,2025-08-01 14:16:45,52.0,63.38099999999999,115.381
8.582278481012658,2025-08-01 14:16:55,52.88333333333334,75.75999999999999,128.64333333333332
16.164556962025316,2025-08-01 14:17:00,64.20666666666666,74.61999999999999,138.82666666666665
23.746835443037977,2025-08-01 14:17:05,77.8,92.55,170.35
31.329113924050635,2025-08-01 14:17:10,78.64000000000001,102.99666666666667,181.63666666666668
38.911392405063296,2025-08-01 14:17:15,98.5,127.75333333333333,226.25333333333333
46.493670886075954,2025-08-01 14:17:20,105.94000000000001,144.37,250.31
54.07594936708861,2025-08-01 14:17:25,121.28,160.03333333333336,281.3133333333334
61.65822784810127,2025-08-01 14:17:35,124.74000000000001,177.26666666666668,302.00666666666666
69.24050632911393,2025-08-01 14:17:45,144.8,183.6,328.4
76.82278481012659,2025-08-01 14:17:50,163.43333333333334,207.4,370.83333333333337
84.40506329113924,2025-08-01 14:17:55,155.64666666666668,219.9,375.5466666666667
91.98734177215191,2025-08-01 14:18:05,179.0,213.9,392.9
99.56962025316456,2025-08-01 14:18:10,187.4,239.6,427.0
107.15189873417722,2025-08-01 14:18:15,197.9,255.4,453.3
114.73417721518987,2025-08-01 14:18:20,200.2,246.8,447.0
122.31645569620254,2025-08-01 14:18:25,209.6,278.3,487.9
129.8987341772152,2025-08-01 14:18:35,218.6,306.1,524.7
137.48101265822785,2025-08-01 14:18:45,241.1,329.8,570.9
145.0632911392405,2025-08-01 14:18:55,254.4,354.1,608.5
152.64556962025318,2025-08-01 14:19:00,270.15,376.6,646.75
160.22784810126583,2025-08-01 14:19:05,275.9,379.2,655.0999999999999
167.81012658227849,2025-08-01 14:19:15,285.7833333333333,363.0,648.7833333333333
175.39240506329114,2025-08-01 14:19:25,294.6666666666667,384.4666666666667,679.1333333333334
182.97468354430382,2025-08-01 14:19:35,303.4,396.6333333333333,700.0333333333333
190.55696202531647,2025-08-01 14:19:40,308.4,445.4,753.8
198.13924050632912,2025-08-01 14:19:45,295.2,355.6,650.8
205.7215189873418,2025-08-01 14:19:55,308.9,410.6,719.5
213.30379746835445,2025-08-01 14:20:05,318.1,480.2666666666667,798.3666666666668
220.8860759493671,2025-08-01 14:20:15,322.4,492.8,815.2
228.46835443037975,2025-08-01 14:20:20,341.0,479.7333333333333,820.7333333333333
236.05063291139243,2025-08-01 14:20:25,309.23333333333335,463.4,772.6333333333333
243.63291139240508,2025-08-01 14:20:35,304.06666666666666,530.0,834.0666666666666
251.21518987341773,2025-08-01 14:20:45,314.3,574.2666666666667,888.5666666666666
258.7974683544304,2025-08-01 14:20:55,393.2,590.9333333333334,984.1333333333334
266.37974683544303,2025-08-01 14:21:05,402.1333333333333,609.4,1011.5333333333333
273.9620253164557,2025-08-01 14:21:10,405.06666666666666,577.4,982.4666666666667
281.5443037974684,2025-08-01 14:21:15,371.8,585.8666666666667,957.6666666666667
289.126582278481,2025-08-01 14:21:20,394.26666666666665,652.5333333333334,1046.8000000000002
296.7088607594937,2025-08-01 14:21:25,398.93333333333334,657.2,1056.1333333333334
304.29113924050637,2025-08-01 14:21:30,436.6,671.2,1107.8000000000002
311.873417721519,2025-08-01 14:21:45,437.6333333333333,684.0,1121.6333333333332
319.45569620253167,2025-08-01 14:21:50,439.2666666666667,707.3666666666667,1146.6333333333334
327.03797468354435,2025-08-01 14:21:55,415.6,665.5333333333333,1081.1333333333332
334.62025316455697,2025-08-01 14:22:05,436.8,715.9333333333333,1152.7333333333333
342.20253164556965,2025-08-01 14:22:15,433.3,714.2666666666667,1147.5666666666666
349.7848101265823,2025-08-01 14:22:20,447.6,758.1,1205.7
357.36708860759495,2025-08-01 14:22:25,460.0,786.7333333333333,1246.7333333333333
364.94936708860763,2025-08-01 14:22:35,425.6,803.4666666666667,1229.0666666666666
372.53164556962025,2025-08-01 14:22:40,464.2,823.35,1287.55
380.11392405063293,2025-08-01 14:22:45,501.6,701.7,1203.3000000000002
387.6962025316456,2025-08-01 14:22:50,520.6,783.1833333333333,1303.7833333333333
395.27848101265823,2025-08-01 14:22:55,528.2166666666666,821.0666666666666,1349.2833333333333
402.8607594936709,2025-08-01 14:23:00,527.5,852.8,1380.3
410.4430379746836,2025-08-01 14:23:05,472.8833333333334,839.1,1311.9833333333333
418.0253164556962,2025-08-01 14:23:20,488.4,900.1200000000001,1388.52
425.6075949367089,2025-08-01 14:23:25,416.0,911.9399999999999,1327.94
433.18987341772157,2025-08-01 14:23:30,546.8,912.76,1459.56
440.7721518987342,2025-08-01 14:23:35,566.45,949.4799999999999,1515.9299999999998
448.3544303797469,2025-08-01 14:23:40,576.2,857.0,1433.2
455.9367088607595,2025-08-01 14:23:45,528.15,931.4,1459.55
463.5189873417722,2025-08-01 14:23:55,563.1333333333334,948.9333333333334,1512.0666666666668
471.10126582278485,2025-08-01 14:24:05,524.7666666666667,975.6666666666666,1500.4333333333334
478.6835443037975,2025-08-01 14:24:15,516.0666666666667,968.6,1484.6666666666667
486.26582278481015,2025-08-01 14:24:20,548.1333333333333,964.3,1512.4333333333334
493.84810126582283,2025-08-01 14:24:25,590.3,985.1,1575.4
501.43037974683546,2025-08-01 14:24:30,599.6,950.8,1550.4
509.01265822784814,2025-08-01 14:24:35,585.6,974.5666666666666,1560.1666666666665
516.5949367088608,2025-08-01 14:24:50,447.8,1010.6333333333334,1458.4333333333334
524.1772151898734,2025-08-01 14:24:55,575.0,1029.9,1604.9
531.7594936708861,2025-08-01 14:25:05,567.9,1045.4,1613.3000000000002
539.3417721518988,2025-08-01 14:25:10,563.8,1064.8,1628.6
546.9240506329114,2025-08-01 14:25:15,575.2,1051.0,1626.2
554.506329113924,2025-08-01 14:25:25,586.6,956.2,1542.8000000000002
562.0886075949368,2025-08-01 14:25:30,615.3,1060.4,1675.7
569.6708860759494,2025-08-01 14:25:35,623.2,1066.8,1690.0
577.253164556962,2025-08-01 14:25:45,595.6,1078.0,1673.6
584.8354430379748,2025-08-01 14:25:55,572.5,1096.0,1668.5
592.4177215189874,2025-08-01 14:26:00,575.0,1009.7333333333332,1584.7333333333331
600.0,2025-08-01 14:26:05,603.4,960.4666666666666,1563.8666666666666


==> experiments/scalability/res_usage/data/read_row_store_cpu.csv <==
X,Time,redis,store,sum
1.0,2025-08-01 14:16:40,13.438999999999998,116.268,129.707
8.779220779220779,2025-08-01 14:17:00,16.75,151.1,167.85
16.558441558441558,2025-08-01 14:17:05,18.235000000000003,158.98,177.215
24.337662337662337,2025-08-01 14:17:10,20.436666666666667,181.4,201.83666666666667
32.116883116883116,2025-08-01 14:17:20,22.638333333333332,208.66666666666669,231.305
39.896103896103895,2025-08-01 14:17:25,22.619999999999997,235.6,258.21999999999997
47.675324675324674,2025-08-01 14:17:30,23.89,269.03333333333336,292.92333333333335
55.45454545454545,2025-08-01 14:17:35,26.55333333333333,291.3,317.85333333333335
63.23376623376623,2025-08-01 14:17:40,30.003333333333337,311.0,341.00333333333333
71.01298701298701,2025-08-01 14:17:45,34.093333333333334,345.1333333333333,379.2266666666667
78.79220779220779,2025-08-01 14:17:50,35.42,373.18333333333334,408.60333333333335
86.57142857142857,2025-08-01 14:17:55,36.7,388.6333333333333,425.3333333333333
94.35064935064935,2025-08-01 14:18:00,40.23,382.35,422.58000000000004
102.12987012987013,2025-08-01 14:18:05,37.51,422.6,460.11
109.9090909090909,2025-08-01 14:18:10,39.480000000000004,467.8,507.28000000000003
117.68831168831169,2025-08-01 14:18:20,46.78,525.0,571.78
125.46753246753246,2025-08-01 14:18:30,46.31666666666667,508.2,554.5166666666667
133.24675324675326,2025-08-01 14:18:40,51.583333333333336,565.4,616.9833333333333
141.02597402597402,2025-08-01 14:18:50,50.663333333333334,570.2,620.8633333333333
148.8051948051948,2025-08-01 14:18:55,55.96666666666666,594.5,650.4666666666667
156.58441558441558,2025-08-01 14:19:00,57.67,665.7,723.37
164.36363636363637,2025-08-01 14:19:10,61.89,696.85,758.74
172.14285714285714,2025-08-01 14:19:20,63.473333333333336,722.7,786.1733333333334
179.9220779220779,2025-08-01 14:19:25,60.53666666666667,729.35,789.8866666666667
187.7012987012987,2025-08-01 14:19:30,67.06666666666668,735.0,802.0666666666667
195.4805194805195,2025-08-01 14:19:35,65.28333333333333,792.4,857.6833333333333
203.25974025974025,2025-08-01 14:19:40,71.00666666666667,802.3333333333333,873.3399999999999
211.03896103896102,2025-08-01 14:19:45,72.29333333333334,690.8666666666666,763.1599999999999
218.8181818181818,2025-08-01 14:19:50,73.125,829.8,902.925
226.5974025974026,2025-08-01 14:20:00,71.35,863.5,934.85
234.37662337662337,2025-08-01 14:20:05,64.44833333333334,811.0,875.4483333333334
242.15584415584414,2025-08-01 14:20:10,73.18666666666665,850.2,923.3866666666667
249.93506493506493,2025-08-01 14:20:20,80.32,942.2,1022.52
257.7142857142857,2025-08-01 14:20:25,78.89,969.6,1048.49
265.4935064935065,2025-08-01 14:20:30,90.17999999999999,1051.2333333333331,1141.4133333333332
273.27272727272725,2025-08-01 14:20:35,90.84,1090.6666666666665,1181.5066666666664
281.05194805194805,2025-08-01 14:20:40,90.75333333333333,1007.8,1098.5533333333333
288.83116883116884,2025-08-01 14:21:00,93.70666666666666,1030.4,1124.1066666666668
296.6103896103896,2025-08-01 14:21:05,95.96333333333334,1140.0,1235.9633333333334
304.38961038961037,2025-08-01 14:21:10,97.84666666666666,1093.4,1191.2466666666667
312.16883116883116,2025-08-01 14:21:20,99.28,1194.0,1293.28
319.94805194805195,2025-08-01 14:21:30,95.47999999999999,1158.9,1254.38
327.72727272727275,2025-08-01 14:21:40,103.08,1251.6666666666665,1354.7466666666664
335.5064935064935,2025-08-01 14:21:45,104.28,1262.5,1366.78
343.2857142857143,2025-08-01 14:21:50,94.36,1287.3333333333333,1381.6933333333332
351.06493506493507,2025-08-01 14:22:00,106.4,1323.0,1429.4
358.8441558441558,2025-08-01 14:22:05,110.1,1256.2666666666667,1366.3666666666666
366.6233766233766,2025-08-01 14:22:10,113.2,1419.6666666666665,1532.8666666666666
374.4025974025974,2025-08-01 14:22:20,116.9,1426.6666666666667,1543.5666666666668
382.1818181818182,2025-08-01 14:22:30,119.0,1456.6666666666665,1575.6666666666665
389.961038961039,2025-08-01 14:22:35,108.64000000000001,1392.3333333333333,1500.9733333333334
397.7402597402597,2025-08-01 14:22:40,106.27000000000001,1421.0,1527.27
405.5194805194805,2025-08-01 14:22:45,120.4,1441.0,1561.4
413.2987012987013,2025-08-01 14:22:50,122.7,1495.0,1617.7
421.07792207792204,2025-08-01 14:22:55,122.5,1519.0,1641.5
428.85714285714283,2025-08-01 14:23:00,114.95,1512.0,1626.95
436.6363636363636,2025-08-01 14:23:20,129.4,1601.0,1730.4
444.4155844155844,2025-08-01 14:23:25,130.4,1540.0,1670.4
452.1948051948052,2025-08-01 14:23:30,124.56666666666668,1556.0,1680.5666666666666
459.97402597402595,2025-08-01 14:23:40,130.13333333333335,1522.0,1652.1333333333334
467.75324675324674,2025-08-01 14:23:50,125.34,1594.0,1719.34
475.53246753246754,2025-08-01 14:24:00,124.91333333333333,1660.0,1784.9133333333334
483.3116883116883,2025-08-01 14:24:10,133.46666666666664,1684.0,1817.4666666666667
491.09090909090907,2025-08-01 14:24:15,132.4,1651.6666666666667,1784.0666666666668
498.87012987012986,2025-08-01 14:24:20,128.76,1588.6666666666665,1717.4266666666665
506.64935064935065,2025-08-01 14:24:30,140.2,1615.6666666666667,1755.8666666666668
514.4285714285714,2025-08-01 14:24:35,140.6,1644.0,1784.6
522.2077922077922,2025-08-01 14:24:45,131.03333333333336,1638.0,1769.0333333333333
529.987012987013,2025-08-01 14:24:50,139.26666666666668,1646.0,1785.2666666666667
537.7662337662338,2025-08-01 14:24:55,140.4,1772.0,1912.4
545.5454545454545,2025-08-01 14:25:00,142.4,1822.0,1964.4
553.3246753246754,2025-08-01 14:25:05,146.8,1618.0,1764.8
561.1038961038961,2025-08-01 14:25:15,147.8,1664.0,1811.8
568.8831168831168,2025-08-01 14:25:20,149.04000000000002,1726.0,1875.04
576.6623376623377,2025-08-01 14:25:25,127.3,1565.0,1692.3
584.4415584415584,2025-08-01 14:25:30,151.32,1735.0,1886.32
592.2207792207791,2025-08-01 14:25:35,148.56,1764.0,1912.56
600.0,2025-08-01 14:25:40,143.26666666666668,1798.0,1941.2666666666667


==> experiments/scalability/res_usage/data/read_row_store_mem.csv <==
X,Time,redis,store,sum
1.0,2025-08-01 14:16:40,159.0,85.34,244.34
6.598130841121495,2025-08-01 14:16:45,159.0,89.88,248.88
12.19626168224299,2025-08-01 14:16:50,159.0,95.02000000000001,254.02
17.794392523364486,2025-08-01 14:16:55,159.0,95.5,254.5
23.39252336448598,2025-08-01 14:17:00,159.0,98.26,257.26
28.990654205607477,2025-08-01 14:17:05,159.0,99.9,258.9
34.58878504672897,2025-08-01 14:17:10,159.0,99.9,258.9
40.18691588785047,2025-08-01 14:17:15,159.0,99.94,258.94
45.78504672897196,2025-08-01 14:17:20,159.0,100.12,259.12
51.38317757009346,2025-08-01 14:17:25,159.0,101.46000000000001,260.46000000000004
56.981308411214954,2025-08-01 14:17:30,159.0,102.0,261.0
62.57943925233645,2025-08-01 14:17:35,159.0,102.2,261.2
68.17757009345794,2025-08-01 14:17:40,159.0,102.4,261.4
73.77570093457945,2025-08-01 14:17:45,159.0,102.8,261.8
79.37383177570094,2025-08-01 14:17:50,159.0,102.8,261.8
84.97196261682242,2025-08-01 14:17:55,159.0,103.4,262.4
90.57009345794393,2025-08-01 14:18:00,159.0,103.2,262.2
96.16822429906543,2025-08-01 14:18:05,159.0,102.97999999999999,261.98
101.76635514018692,2025-08-01 14:18:10,159.0,103.58,262.58
107.3644859813084,2025-08-01 14:18:15,159.0,103.22,262.22
112.96261682242991,2025-08-01 14:18:20,159.0,102.52000000000001,261.52
118.56074766355141,2025-08-01 14:18:25,159.0,101.72,260.72
124.1588785046729,2025-08-01 14:18:30,159.0,100.17999999999999,259.18
129.7570093457944,2025-08-01 14:18:35,159.0,99.12,258.12
135.3551401869159,2025-08-01 14:18:40,159.0,97.62,256.62
140.9532710280374,2025-08-01 14:18:45,159.0,97.08,256.08
146.5514018691589,2025-08-01 14:18:50,159.0,95.22,254.22
152.14953271028037,2025-08-01 14:18:55,159.0,94.8,253.8
157.74766355140187,2025-08-01 14:19:00,159.0,93.86,252.86
163.34579439252337,2025-08-01 14:19:05,159.0,92.58,251.57999999999998
168.94392523364485,2025-08-01 14:19:10,159.0,92.74,251.74
174.54205607476635,2025-08-01 14:19:15,159.0,89.66,248.66
180.14018691588785,2025-08-01 14:19:20,159.0,89.08,248.07999999999998
185.73831775700936,2025-08-01 14:19:25,159.0,87.24,246.24
191.33644859813086,2025-08-01 14:19:30,159.0,85.28,244.28
196.93457943925233,2025-08-01 14:19:35,159.0,85.28,244.28
202.53271028037383,2025-08-01 14:19:40,159.0,84.97999999999999,243.98
208.13084112149534,2025-08-01 14:19:45,159.0,83.4,242.4
213.7289719626168,2025-08-01 14:19:50,159.0,86.66,245.66
219.3271028037383,2025-08-01 14:19:55,159.0,86.06,245.06
224.92523364485982,2025-08-01 14:20:00,159.0,91.38,250.38
230.52336448598132,2025-08-01 14:20:05,159.0,96.12,255.12
236.12149532710282,2025-08-01 14:20:10,159.4,96.84,256.24
241.7196261682243,2025-08-01 14:20:15,159.4,105.28,264.68
247.3177570093458,2025-08-01 14:20:20,159.2,105.28,264.48
252.9158878504673,2025-08-01 14:20:25,159.4,105.58,264.98
258.5140186915888,2025-08-01 14:20:30,159.4,110.35999999999999,269.76
264.1121495327103,2025-08-01 14:20:35,159.0,110.94000000000001,269.94
269.7102803738318,2025-08-01 14:20:40,159.0,110.42,269.42
275.30841121495325,2025-08-01 14:20:45,159.0,109.62,268.62
280.9065420560748,2025-08-01 14:20:50,159.4,112.08,271.48
286.50467289719626,2025-08-01 14:20:55,159.4,114.9,274.3
292.1028037383178,2025-08-01 14:21:00,159.0,120.4,279.4
297.70093457943926,2025-08-01 14:21:05,159.0,120.6,279.6
303.29906542056074,2025-08-01 14:21:10,159.2,124.2,283.4
308.89719626168227,2025-08-01 14:21:15,159.2,121.08,280.28
314.49532710280374,2025-08-01 14:21:20,159.2,118.67999999999999,277.88
320.0934579439252,2025-08-01 14:21:25,159.4,120.08,279.48
325.69158878504675,2025-08-01 14:21:30,159.4,119.08,278.48
331.2897196261682,2025-08-01 14:21:35,159.2,125.8,285.0
336.8878504672897,2025-08-01 14:21:40,159.2,126.8,286.0
342.4859813084112,2025-08-01 14:21:45,159.2,126.4,285.6
348.0841121495327,2025-08-01 14:21:50,159.0,125.4,284.4
353.68224299065423,2025-08-01 14:21:55,159.2,122.75999999999999,281.96
359.2803738317757,2025-08-01 14:22:00,159.2,120.8,280.0
364.8785046728972,2025-08-01 14:22:05,159.2,135.0,294.2
370.4766355140187,2025-08-01 14:22:10,160.0,164.4,324.4
376.0747663551402,2025-08-01 14:22:15,160.0,169.2,329.2
381.6728971962617,2025-08-01 14:22:20,160.2,171.6,331.79999999999995
387.2710280373832,2025-08-01 14:22:25,159.6,172.2,331.79999999999995
392.86915887850466,2025-08-01 14:22:30,159.2,168.4,327.6
398.4672897196262,2025-08-01 14:22:35,159.2,164.4,323.6
404.06542056074767,2025-08-01 14:22:40,159.2,163.2,322.4
409.66355140186914,2025-08-01 14:22:45,159.2,164.4,323.6
415.2616822429907,2025-08-01 14:22:50,159.4,164.0,323.4
420.85981308411215,2025-08-01 14:22:55,159.4,162.4,321.8
426.4579439252336,2025-08-01 14:23:00,159.2,165.8,325.0
432.05607476635515,2025-08-01 14:23:05,159.2,167.2,326.4
437.6542056074766,2025-08-01 14:23:10,159.4,164.6,324.0
443.25233644859816,2025-08-01 14:23:15,159.6,158.2,317.79999999999995
448.85046728971963,2025-08-01 14:23:20,159.4,158.4,317.8
454.4485981308411,2025-08-01 14:23:25,159.4,157.8,317.20000000000005
460.04672897196264,2025-08-01 14:23:30,159.2,151.2,310.4
465.6448598130841,2025-08-01 14:23:35,159.2,149.0,308.2
471.24299065420564,2025-08-01 14:23:40,159.2,149.0,308.2
476.8411214953271,2025-08-01 14:23:45,159.2,149.2,308.4
482.4392523364486,2025-08-01 14:23:50,159.2,145.8,305.0
488.0373831775701,2025-08-01 14:23:55,159.2,149.6,308.79999999999995
493.6355140186916,2025-08-01 14:24:00,159.2,150.0,309.2
499.23364485981307,2025-08-01 14:24:05,159.2,150.0,309.2
504.8317757009346,2025-08-01 14:24:10,159.4,154.4,313.8
510.4299065420561,2025-08-01 14:24:15,159.4,154.4,313.8
516.0280373831775,2025-08-01 14:24:20,159.4,151.4,310.8
521.626168224299,2025-08-01 14:24:25,159.4,161.2,320.6
527.2242990654206,2025-08-01 14:24:30,159.4,158.0,317.4
532.8224299065421,2025-08-01 14:24:35,159.4,156.4,315.8
538.4205607476636,2025-08-01 14:24:40,159.6,156.8,316.4
544.018691588785,2025-08-01 14:24:45,159.6,153.2,312.79999999999995
549.6168224299065,2025-08-01 14:24:50,159.6,164.0,323.6
555.2149532710281,2025-08-01 14:24:55,159.6,164.2,323.79999999999995
560.8130841121496,2025-08-01 14:25:00,159.4,170.4,329.8
566.411214953271,2025-08-01 14:25:05,159.4,167.4,326.8
572.0093457943925,2025-08-01 14:25:10,159.4,170.8,330.20000000000005
577.607476635514,2025-08-01 14:25:15,159.4,171.2,330.6
583.2056074766356,2025-08-01 14:25:20,161.8,168.0,329.8
588.803738317757,2025-08-01 14:25:25,161.8,270.6,432.40000000000003
594.4018691588785,2025-08-01 14:25:30,161.8,303.0,464.8
600.0,2025-08-01 14:25:35,162.2,291.8,454.0


==> experiments/scalability/res_usage/data/store_file2_func_cpu.csv <==
X,Time,queue-proxy,user-container,sum
1.0,2026-02-25 15:41:20,8.681000000000001,8.391333333333332,17.072333333333333
2.2375,2026-02-25 15:41:25,10.442,12.077666666666667,22.519666666666666
3.475,2026-02-25 15:41:30,12.374666666666666,15.25,27.624666666666666
4.7125,2026-02-25 15:41:40,14.759333333333334,17.724,32.483333333333334
5.95,2026-02-25 15:41:45,16.253333333333334,22.877000000000002,39.13033333333334
7.1875,2026-02-25 15:41:55,19.466666666666665,28.8,48.266666666666666
8.425,2026-02-25 15:42:00,21.380000000000003,30.473333333333336,51.85333333333334
9.6625,2026-02-25 15:42:05,21.96,31.926666666666666,53.88666666666667
10.9,2026-02-25 15:42:10,25.42,36.85,62.27
12.137500000000001,2026-02-25 15:42:20,28.310000000000002,36.345,64.655
13.375,2026-02-25 15:42:25,29.74,38.376666666666665,68.11666666666666
14.6125,2026-02-25 15:42:30,31.44666666666667,43.675,75.12166666666667
15.850000000000001,2026-02-25 15:42:35,34.43466666666667,50.61333333333333,85.048
17.087500000000002,2026-02-25 15:42:40,31.74266666666667,55.835,87.57766666666667
18.325,2026-02-25 15:42:45,34.85066666666667,55.370000000000005,90.22066666666667
19.5625,2026-02-25 15:42:50,36.86533333333333,61.19166666666668,98.05700000000002
20.8,2026-02-25 15:42:55,35.025,63.64933333333333,98.67433333333332
22.0375,2026-02-25 15:43:00,37.053333333333335,61.69866666666667,98.75200000000001
23.275000000000002,2026-02-25 15:43:05,39.861666666666665,71.70133333333334,111.563
24.5125,2026-02-25 15:43:10,42.08,71.17733333333334,113.25733333333334
25.75,2026-02-25 15:43:15,42.010000000000005,73.49333333333333,115.50333333333333
26.9875,2026-02-25 15:43:20,43.705,76.11333333333333,119.81833333333333
28.225,2026-02-25 15:43:25,44.55,71.0,115.55
29.462500000000002,2026-02-25 15:43:30,44.72833333333333,83.45,128.17833333333334
30.700000000000003,2026-02-25 15:43:45,52.22666666666667,86.88,139.10666666666665
31.9375,2026-02-25 15:43:55,53.89,95.87666666666667,149.76666666666665
33.175000000000004,2026-02-25 15:44:00,57.17999999999999,100.67333333333333,157.85333333333332
34.4125,2026-02-25 15:44:05,53.636666666666656,108.66,162.29666666666665
35.65,2026-02-25 15:44:20,58.383333333333326,103.4,161.78333333333333
36.8875,2026-02-25 15:44:25,56.55,110.82000000000001,167.37
38.125,2026-02-25 15:44:35,53.786666666666655,107.14000000000001,160.92666666666668
39.362500000000004,2026-02-25 15:44:45,61.43333333333332,118.54,179.97333333333333
40.6,2026-02-25 15:44:50,64.92,126.7,191.62
41.8375,2026-02-25 15:44:55,72.97,137.3,210.27
43.075,2026-02-25 15:45:00,72.12,141.0,213.12
44.3125,2026-02-25 15:45:05,78.55,139.8,218.35000000000002
45.550000000000004,2026-02-25 15:45:10,79.67,134.98,214.64999999999998
46.7875,2026-02-25 15:45:20,82.66,152.83333333333331,235.4933333333333
48.025,2026-02-25 15:45:30,76.72999999999999,150.26666666666668,226.99666666666667
49.2625,2026-02-25 15:45:35,72.08,157.28333333333333,229.36333333333334
50.5,2026-02-25 15:45:45,79.06,148.76666666666668,227.82666666666668
51.737500000000004,2026-02-25 15:45:50,71.6,149.05,220.65
52.975,2026-02-25 15:45:55,74.96000000000001,164.8,239.76000000000002
54.2125,2026-02-25 15:46:10,76.06,156.6,232.66
55.45,2026-02-25 15:46:15,77.72,168.66666666666666,246.38666666666666
56.6875,2026-02-25 15:46:20,79.08,152.73333333333332,231.81333333333333
57.925000000000004,2026-02-25 15:46:30,88.45333333333333,141.8,230.25333333333333
59.1625,2026-02-25 15:46:45,93.62666666666667,191.66666666666669,285.29333333333335
60.400000000000006,2026-02-25 15:46:55,98.44,209.93333333333334,308.37333333333333
61.6375,2026-02-25 15:47:05,94.94,214.05,308.99
62.875,2026-02-25 15:47:10,96.38,221.4,317.78
64.11250000000001,2026-02-25 15:47:15,98.90666666666667,220.75,319.65666666666664
65.35000000000001,2026-02-25 15:47:20,110.21,199.0,309.21
66.5875,2026-02-25 15:47:25,110.97999999999999,206.8,317.78
67.825,2026-02-25 15:47:30,106.04333333333334,196.6,302.6433333333333
69.0625,2026-02-25 15:47:45,112.03,208.35,320.38
70.3,2026-02-25 15:47:55,106.32000000000001,220.63333333333335,326.9533333333334
71.53750000000001,2026-02-25 15:48:05,116.69000000000001,237.01666666666665,353.70666666666665
72.775,2026-02-25 15:48:10,110.3,230.6,340.9
74.0125,2026-02-25 15:48:15,115.72999999999999,235.4,351.13
75.25,2026-02-25 15:48:20,118.4,224.8,343.20000000000005
76.4875,2026-02-25 15:48:30,120.9,243.0,363.9
77.72500000000001,2026-02-25 15:48:35,125.4,224.7,350.1
78.9625,2026-02-25 15:48:40,131.4,187.26666666666668,318.6666666666667
80.2,2026-02-25 15:48:45,109.16,208.43333333333334,317.59333333333336
81.4375,2026-02-25 15:48:50,107.03999999999999,198.6,305.64
82.675,2026-02-25 15:48:55,127.03333333333335,276.4666666666667,403.50000000000006
83.91250000000001,2026-02-25 15:49:00,107.86666666666665,273.1333333333333,381.0
85.15,2026-02-25 15:49:10,86.8,253.8,340.6
86.3875,2026-02-25 15:49:15,115.16,241.3,356.46000000000004
87.625,2026-02-25 15:49:30,111.82000000000001,261.8,373.62
88.8625,2026-02-25 15:49:35,119.14000000000001,202.47,321.61
90.10000000000001,2026-02-25 15:49:45,122.9,207.9,330.8
91.3375,2026-02-25 15:49:55,105.88000000000002,206.9,312.78000000000003
92.575,2026-02-25 15:50:00,107.455,238.9,346.355
93.8125,2026-02-25 15:50:05,95.38333333333334,270.35,365.73333333333335
95.05,2026-02-25 15:50:15,91.54499999999999,209.51999999999998,301.06499999999994
96.28750000000001,2026-02-25 15:50:25,86.10666666666665,254.13333333333335,340.24
97.525,2026-02-25 15:50:30,92.17999999999999,215.96666666666664,308.14666666666665
98.7625,2026-02-25 15:50:35,96.16,243.0,339.15999999999997
100.0,2026-02-25 15:50:40,109.80333333333333,259.3,369.10333333333335


==> experiments/scalability/res_usage/data/store_file2_func_mem.csv <==
X,Time,queue-proxy,user-container,sum
1.0,2026-02-25 15:41:20,9.39,35.32,44.71
1.868421052631579,2026-02-25 15:41:25,9.592,37.28,46.872
2.736842105263158,2026-02-25 15:41:30,9.692,38.480000000000004,48.172000000000004
3.605263157894737,2026-02-25 15:41:35,10.001999999999999,41.94,51.94199999999999
4.473684210526316,2026-02-25 15:41:40,10.081999999999999,43.22,53.302
5.342105263157895,2026-02-25 15:41:45,10.309999999999999,50.6,60.91
6.210526315789474,2026-02-25 15:41:50,10.412,52.959999999999994,63.37199999999999
7.078947368421053,2026-02-25 15:41:55,10.616,55.67999999999999,66.29599999999999
7.947368421052632,2026-02-25 15:42:00,11.516,61.08,72.596
8.81578947368421,2026-02-25 15:42:05,11.536,64.84,76.376
9.68421052631579,2026-02-25 15:42:10,11.636,67.76,79.396
10.552631578947368,2026-02-25 15:42:15,11.896,74.48,86.376
11.421052631578949,2026-02-25 15:42:20,12.02,78.8,90.82
12.289473684210527,2026-02-25 15:42:25,12.059999999999999,81.74,93.8
13.157894736842106,2026-02-25 15:42:30,12.72,81.74,94.46
14.026315789473685,2026-02-25 15:42:35,12.7,85.12,97.82000000000001
14.894736842105264,2026-02-25 15:42:40,12.76,91.22,103.98
15.763157894736842,2026-02-25 15:42:45,14.5,93.26,107.76
16.63157894736842,2026-02-25 15:42:50,14.9,94.47999999999999,109.38
17.5,2026-02-25 15:42:55,15.2,97.44,112.64
18.36842105263158,2026-02-25 15:43:00,15.66,97.84,113.5
19.236842105263158,2026-02-25 15:43:05,16.08,104.0,120.08
20.105263157894736,2026-02-25 15:43:10,16.22,104.4,120.62
20.973684210526315,2026-02-25 15:43:15,16.2,105.24000000000001,121.44000000000001
21.842105263157897,2026-02-25 15:43:20,16.52,105.84,122.36
22.710526315789476,2026-02-25 15:43:25,16.619999999999997,106.44000000000001,123.06
23.578947368421055,2026-02-25 15:43:30,16.72,107.1,123.82
24.447368421052634,2026-02-25 15:43:35,17.14,107.7,124.84
25.315789473684212,2026-02-25 15:43:40,17.14,108.9,126.04
26.18421052631579,2026-02-25 15:43:45,17.52,109.66,127.17999999999999
27.05263157894737,2026-02-25 15:43:50,18.8,109.66,128.46
27.92105263157895,2026-02-25 15:43:55,19.18,110.5,129.68
28.789473684210527,2026-02-25 15:44:00,19.18,111.6,130.78
29.657894736842106,2026-02-25 15:44:05,19.3,111.6,130.9
30.526315789473685,2026-02-25 15:44:10,21.56,111.4,132.96
31.394736842105264,2026-02-25 15:44:15,21.880000000000003,112.8,134.68
32.26315789473684,2026-02-25 15:44:20,23.5,112.8,136.3
33.131578947368425,2026-02-25 15:44:25,24.32,111.4,135.72
34.0,2026-02-25 15:44:30,24.419999999999998,112.2,136.62
34.86842105263158,2026-02-25 15:44:35,24.32,108.84,133.16
35.73684210526316,2026-02-25 15:44:40,24.32,107.64000000000001,131.96
36.60526315789474,2026-02-25 15:44:45,25.380000000000003,106.24000000000001,131.62
37.473684210526315,2026-02-25 15:44:50,25.919999999999998,100.34,126.26
38.3421052631579,2026-02-25 15:44:55,25.98,101.94,127.92
39.21052631578947,2026-02-25 15:45:00,26.880000000000003,99.02000000000001,125.9
40.078947368421055,2026-02-25 15:45:05,27.359999999999996,102.5,129.85999999999999
40.94736842105263,2026-02-25 15:45:10,27.48,104.0,131.48
41.81578947368421,2026-02-25 15:45:15,27.54,104.54,132.08
42.684210526315795,2026-02-25 15:45:20,30.22,105.17999999999999,135.39999999999998
43.55263157894737,2026-02-25 15:45:25,31.78,103.5,135.28
44.42105263157895,2026-02-25 15:45:30,33.14,107.14000000000001,140.28000000000003
45.28947368421053,2026-02-25 15:45:35,36.660000000000004,113.52000000000001,150.18
46.15789473684211,2026-02-25 15:45:40,37.22,115.17999999999999,152.39999999999998
47.026315789473685,2026-02-25 15:45:45,37.28,115.97999999999999,153.26
47.89473684210527,2026-02-25 15:45:50,37.42,114.78,152.2
48.76315789473684,2026-02-25 15:45:55,39.9,117.05999999999999,156.95999999999998
49.631578947368425,2026-02-25 15:46:00,40.52,116.38,156.9
50.5,2026-02-25 15:46:05,42.940000000000005,115.97999999999999,158.92
51.36842105263158,2026-02-25 15:46:10,43.86,116.2,160.06
52.23684210526316,2026-02-25 15:46:15,44.239999999999995,116.2,160.44
53.10526315789474,2026-02-25 15:46:20,45.04,116.2,161.24
53.973684210526315,2026-02-25 15:46:25,45.04,115.4,160.44
54.8421052631579,2026-02-25 15:46:30,45.22,112.8,158.01999999999998
55.71052631578947,2026-02-25 15:46:35,45.8,116.4,162.2
56.578947368421055,2026-02-25 15:46:40,47.3,116.4,163.7
57.44736842105264,2026-02-25 15:46:45,48.339999999999996,123.2,171.54
58.31578947368421,2026-02-25 15:46:50,49.38,126.8,176.18
59.184210526315795,2026-02-25 15:46:55,57.1,136.8,193.9
60.05263157894737,2026-02-25 15:47:00,56.94,137.6,194.54
60.92105263157895,2026-02-25 15:47:05,60.160000000000004,131.2,191.35999999999999
61.78947368421053,2026-02-25 15:47:10,61.86,133.2,195.06
62.65789473684211,2026-02-25 15:47:15,63.6,142.2,205.79999999999998
63.526315789473685,2026-02-25 15:47:20,64.32000000000001,145.0,209.32
64.39473684210526,2026-02-25 15:47:25,64.28,140.0,204.28
65.26315789473685,2026-02-25 15:47:30,65.24,146.6,211.83999999999997
66.13157894736842,2026-02-25 15:47:35,65.96000000000001,139.0,204.96
67.0,2026-02-25 15:47:40,68.26,143.8,212.06
67.86842105263158,2026-02-25 15:47:45,69.47999999999999,145.2,214.67999999999998
68.73684210526316,2026-02-25 15:47:50,71.0,148.8,219.8
69.60526315789474,2026-02-25 15:47:55,71.8,144.6,216.39999999999998
70.47368421052632,2026-02-25 15:48:00,71.8,143.2,215.0
71.3421052631579,2026-02-25 15:48:05,77.22,156.2,233.42
72.21052631578948,2026-02-25 15:48:10,77.5,154.4,231.9
73.07894736842105,2026-02-25 15:48:15,80.44,156.0,236.44
73.94736842105263,2026-02-25 15:48:20,83.0,163.0,246.0
74.81578947368422,2026-02-25 15:48:25,87.38,177.4,264.78
75.6842105263158,2026-02-25 15:48:30,89.42,180.8,270.22
76.55263157894737,2026-02-25 15:48:35,94.56,183.6,278.15999999999997
77.42105263157895,2026-02-25 15:48:40,95.44,191.2,286.64
78.28947368421053,2026-02-25 15:48:45,99.58,198.8,298.38
79.15789473684211,2026-02-25 15:48:50,102.44000000000001,200.4,302.84000000000003
80.02631578947368,2026-02-25 15:48:55,108.08,205.6,313.68
80.89473684210526,2026-02-25 15:49:00,110.67999999999999,225.2,335.88
81.76315789473685,2026-02-25 15:49:05,113.47999999999999,220.6,334.08
82.63157894736842,2026-02-25 15:49:10,118.4,213.4,331.8
83.5,2026-02-25 15:49:15,121.0,213.4,334.4
84.36842105263159,2026-02-25 15:49:20,120.4,213.4,333.8
85.23684210526316,2026-02-25 15:49:25,121.8,238.8,360.6
86.10526315789474,2026-02-25 15:49:30,122.2,244.2,366.4
86.97368421052632,2026-02-25 15:49:35,126.0,249.6,375.6
87.8421052631579,2026-02-25 15:49:40,129.0,256.8,385.8
88.71052631578948,2026-02-25 15:49:45,134.4,273.8,408.20000000000005
89.57894736842105,2026-02-25 15:49:50,134.4,277.6,412.0
90.44736842105263,2026-02-25 15:49:55,140.2,267.2,407.4
91.31578947368422,2026-02-25 15:50:00,141.4,281.4,422.79999999999995
92.1842105263158,2026-02-25 15:50:05,142.6,280.4,423.0
93.05263157894737,2026-02-25 15:50:10,142.6,273.6,416.20000000000005
93.92105263157895,2026-02-25 15:50:15,142.8,285.0,427.8
94.78947368421053,2026-02-25 15:50:20,142.2,285.0,427.2
95.65789473684211,2026-02-25 15:50:25,142.4,294.6,437.0
96.52631578947368,2026-02-25 15:50:30,139.8,305.6,445.40000000000003
97.39473684210526,2026-02-25 15:50:35,139.8,302.4,442.2
98.26315789473685,2026-02-25 15:50:40,141.6,295.6,437.20000000000005
99.13157894736842,2026-02-25 15:50:45,144.2,311.6,455.8
100.0,2026-02-25 15:50:50,144.6,311.6,456.20000000000005


==> experiments/scalability/res_usage/data/store_file2_store_cpu.csv <==
X,Time,redis,store,sum
1.0,2026-02-25 15:41:30,4.726,21.707133333333335,26.433133333333334
2.2222222222222223,2026-02-25 15:41:35,5.098000000000001,32.5285,37.6265
3.4444444444444446,2026-02-25 15:41:40,5.046,36.283,41.329
4.666666666666667,2026-02-25 15:41:45,5.942,40.097500000000004,46.039500000000004
5.888888888888889,2026-02-25 15:41:50,6.415000000000001,49.652,56.067
7.111111111111112,2026-02-25 15:42:05,6.949,58.660000000000004,65.60900000000001
8.333333333333334,2026-02-25 15:42:10,7.483,65.40666666666667,72.88966666666667
9.555555555555557,2026-02-25 15:42:15,6.334666666666666,69.02000000000001,75.35466666666667
10.777777777777779,2026-02-25 15:42:20,8.039333333333333,75.03333333333333,83.07266666666666
12.0,2026-02-25 15:42:30,8.456,89.36,97.816
13.222222222222223,2026-02-25 15:42:40,8.288,96.06,104.348
14.444444444444446,2026-02-25 15:42:45,8.946666666666667,104.24000000000001,113.18666666666668
15.666666666666668,2026-02-25 15:42:50,9.304333333333334,104.0,113.30433333333333
16.88888888888889,2026-02-25 15:43:00,9.644666666666666,116.89333333333335,126.53800000000001
18.111111111111114,2026-02-25 15:43:05,10.111333333333333,115.06666666666668,125.17800000000001
19.333333333333336,2026-02-25 15:43:10,10.732,120.42,131.152
20.555555555555557,2026-02-25 15:43:15,10.91,116.92,127.83
21.77777777777778,2026-02-25 15:43:20,11.36,142.14666666666668,153.50666666666666
23.0,2026-02-25 15:43:30,11.614999999999998,153.93333333333334,165.54833333333335
24.222222222222225,2026-02-25 15:43:40,12.190000000000001,166.63333333333335,178.82333333333335
25.444444444444446,2026-02-25 15:43:45,13.075,185.26666666666668,198.34166666666667
26.666666666666668,2026-02-25 15:43:50,13.309999999999999,192.6,205.91
27.888888888888893,2026-02-25 15:43:55,13.1,197.93333333333334,211.03333333333333
29.111111111111114,2026-02-25 15:44:10,14.030000000000001,211.26666666666665,225.29666666666665
30.333333333333336,2026-02-25 15:44:15,14.062000000000001,219.13333333333335,233.19533333333337
31.555555555555557,2026-02-25 15:44:20,14.532999999999998,218.06666666666666,232.59966666666665
32.77777777777778,2026-02-25 15:44:25,14.354,226.8,241.154
34.0,2026-02-25 15:44:30,15.254999999999999,238.73333333333335,253.98833333333334
35.22222222222223,2026-02-25 15:44:35,14.262,253.96666666666664,268.22866666666664
36.44444444444445,2026-02-25 15:44:50,16.301,268.2,284.501
37.66666666666667,2026-02-25 15:44:55,17.410000000000004,233.8,251.21
38.88888888888889,2026-02-25 15:45:00,123.63,273.6,397.23
40.111111111111114,2026-02-25 15:45:05,75.97999999999999,288.0,363.98
41.333333333333336,2026-02-25 15:45:10,68.78,288.9,357.67999999999995
42.55555555555556,2026-02-25 15:45:20,19.013333333333332,320.6,339.61333333333334
43.77777777777778,2026-02-25 15:45:25,147.69666666666666,329.5,477.19666666666666
45.0,2026-02-25 15:45:30,90.3,330.76666666666665,421.06666666666666
46.22222222222223,2026-02-25 15:45:35,89.8,348.2,438.0
47.44444444444445,2026-02-25 15:45:50,30.9,338.83333333333337,369.73333333333335
48.66666666666667,2026-02-25 15:45:55,26.14666666666667,349.4,375.5466666666666
49.88888888888889,2026-02-25 15:46:00,24.293333333333333,401.1,425.3933333333334
51.111111111111114,2026-02-25 15:46:10,22.6,401.8,424.40000000000003
52.333333333333336,2026-02-25 15:46:20,22.04,368.1,390.14000000000004
53.55555555555556,2026-02-25 15:46:25,23.28,380.7,403.98
54.777777777777786,2026-02-25 15:46:30,21.97,369.2,391.16999999999996
56.00000000000001,2026-02-25 15:46:35,47.373333333333335,430.8,478.17333333333335
57.22222222222223,2026-02-25 15:46:40,70.81666666666666,377.3,448.1166666666667
58.44444444444445,2026-02-25 15:47:00,100.53999999999999,458.1333333333333,558.6733333333333
59.66666666666667,2026-02-25 15:47:05,101.16499999999999,408.4666666666667,509.63166666666666
60.88888888888889,2026-02-25 15:47:10,160.91,407.6,568.51
62.111111111111114,2026-02-25 15:47:15,30.181666666666665,494.6,524.7816666666666
63.333333333333336,2026-02-25 15:47:20,28.173333333333336,544.1,572.2733333333333
64.55555555555556,2026-02-25 15:47:25,25.939999999999998,512.3333333333333,538.2733333333333
65.77777777777779,2026-02-25 15:47:30,22.172,478.6666666666667,500.8386666666667
67.0,2026-02-25 15:47:40,24.954666666666665,557.0666666666666,582.0213333333332
68.22222222222223,2026-02-25 15:47:50,24.95733333333333,527.4333333333333,552.3906666666666
69.44444444444446,2026-02-25 15:47:55,26.4,480.25,506.65
70.66666666666667,2026-02-25 15:48:00,24.28,460.4333333333334,484.71333333333337
71.8888888888889,2026-02-25 15:48:05,25.236,623.8166666666667,649.0526666666667
73.11111111111111,2026-02-25 15:48:20,33.042,525.2666666666667,558.3086666666667
74.33333333333334,2026-02-25 15:48:25,47.068,590.1333333333333,637.2013333333333
75.55555555555556,2026-02-25 15:48:30,93.01733333333333,601.8,694.8173333333333
76.77777777777779,2026-02-25 15:48:35,68.14666666666668,447.0666666666667,515.2133333333334
78.0,2026-02-25 15:48:50,20.137999999999998,411.1333333333334,431.27133333333336
79.22222222222223,2026-02-25 15:48:55,18.122,398.3933333333333,416.51533333333333
80.44444444444446,2026-02-25 15:49:00,27.540999999999997,529.6266666666667,557.1676666666667
81.66666666666667,2026-02-25 15:49:05,88.65333333333334,528.54,617.1933333333333
82.8888888888889,2026-02-25 15:49:10,33.14666666666667,532.7333333333333,565.88
84.11111111111111,2026-02-25 15:49:20,83.28200000000001,596.1166666666667,679.3986666666667
85.33333333333334,2026-02-25 15:49:25,24.2,603.9,628.1
86.55555555555556,2026-02-25 15:49:30,47.05,667.15,714.1999999999999
87.77777777777779,2026-02-25 15:49:35,73.24666666666667,698.0,771.2466666666667
89.0,2026-02-25 15:49:50,70.15333333333334,598.05,668.2033333333333
90.22222222222223,2026-02-25 15:49:55,102.75666666666666,551.1,653.8566666666667
91.44444444444446,2026-02-25 15:50:00,25.823333333333334,670.05,695.8733333333333
92.66666666666667,2026-02-25 15:50:10,69.89500000000001,790.2,860.095
93.8888888888889,2026-02-25 15:50:15,113.37,880.8,994.17
95.11111111111111,2026-02-25 15:50:20,31.825,806.8,838.625
96.33333333333334,2026-02-25 15:50:25,109.12,788.9,898.02
97.55555555555556,2026-02-25 15:50:30,108.9,876.0,984.9
98.77777777777779,2026-02-25 15:50:40,71.63333333333333,700.2,771.8333333333334
100.0,2026-02-25 15:50:50,61.04666666666667,689.7333333333333,750.78


==> experiments/scalability/res_usage/data/store_file2_store_mem.csv <==
X,Time,redis,store,sum
1.0,2026-02-25 15:41:20,159.0,51.36,210.36
1.868421052631579,2026-02-25 15:41:25,159.2,54.56,213.76
2.736842105263158,2026-02-25 15:41:30,159.2,57.02,216.22
3.605263157894737,2026-02-25 15:41:35,159.0,62.52,221.52
4.473684210526316,2026-02-25 15:41:40,159.0,67.58,226.57999999999998
5.342105263157895,2026-02-25 15:41:45,159.0,74.03999999999999,233.04
6.210526315789474,2026-02-25 15:41:50,159.0,78.56,237.56
7.078947368421053,2026-02-25 15:41:55,159.2,82.9,242.1
7.947368421052632,2026-02-25 15:42:00,159.2,90.28,249.48
8.81578947368421,2026-02-25 15:42:05,159.0,91.64,250.64
9.68421052631579,2026-02-25 15:42:10,159.0,95.08,254.07999999999998
10.552631578947368,2026-02-25 15:42:15,159.0,96.24,255.24
11.421052631578949,2026-02-25 15:42:20,159.0,99.84,258.84000000000003
12.289473684210527,2026-02-25 15:42:25,159.0,103.22,262.22
13.157894736842106,2026-02-25 15:42:30,159.2,104.88,264.08
14.026315789473685,2026-02-25 15:42:35,159.2,107.04,266.24
14.894736842105264,2026-02-25 15:42:40,159.0,107.24000000000001,266.24
15.763157894736842,2026-02-25 15:42:45,159.2,110.4,269.6
16.63157894736842,2026-02-25 15:42:50,159.2,113.0,272.2
17.5,2026-02-25 15:42:55,159.2,112.6,271.79999999999995
18.36842105263158,2026-02-25 15:43:00,159.2,112.2,271.4
19.236842105263158,2026-02-25 15:43:05,159.6,112.0,271.6
20.105263157894736,2026-02-25 15:43:10,159.4,110.4,269.8
20.973684210526315,2026-02-25 15:43:15,159.4,105.94000000000001,265.34000000000003
21.842105263157897,2026-02-25 15:43:20,159.2,105.34,264.53999999999996
22.710526315789476,2026-02-25 15:43:25,159.2,102.26,261.46
23.578947368421055,2026-02-25 15:43:30,159.2,100.36,259.56
24.447368421052634,2026-02-25 15:43:35,159.2,100.36,259.56
25.315789473684212,2026-02-25 15:43:40,159.2,108.0,267.2
26.18421052631579,2026-02-25 15:43:45,159.6,110.6,270.2
27.05263157894737,2026-02-25 15:43:50,159.4,110.6,270.0
27.92105263157895,2026-02-25 15:43:55,159.2,113.4,272.6
28.789473684210527,2026-02-25 15:44:00,159.2,119.8,279.0
29.657894736842106,2026-02-25 15:44:05,159.2,120.6,279.79999999999995
30.526315789473685,2026-02-25 15:44:10,159.6,129.0,288.6
31.394736842105264,2026-02-25 15:44:15,159.8,133.4,293.20000000000005
32.26315789473684,2026-02-25 15:44:20,159.6,144.8,304.4
33.131578947368425,2026-02-25 15:44:25,159.4,148.2,307.6
34.0,2026-02-25 15:44:30,159.6,146.4,306.0
34.86842105263158,2026-02-25 15:44:35,159.6,145.2,304.79999999999995
35.73684210526316,2026-02-25 15:44:40,159.6,150.4,310.0
36.60526315789474,2026-02-25 15:44:45,159.6,156.2,315.79999999999995
37.473684210526315,2026-02-25 15:44:50,159.6,158.6,318.2
38.3421052631579,2026-02-25 15:44:55,159.8,155.2,315.0
39.21052631578947,2026-02-25 15:45:00,160.4,158.2,318.6
40.078947368421055,2026-02-25 15:45:05,159.6,161.8,321.4
40.94736842105263,2026-02-25 15:45:10,159.8,168.2,328.0
41.81578947368421,2026-02-25 15:45:15,159.8,168.2,328.0
42.684210526315795,2026-02-25 15:45:20,160.4,168.6,329.0
43.55263157894737,2026-02-25 15:45:25,160.4,170.4,330.8
44.42105263157895,2026-02-25 15:45:30,160.4,172.8,333.20000000000005
45.28947368421053,2026-02-25 15:45:35,160.4,184.6,345.0
46.15789473684211,2026-02-25 15:45:40,160.4,190.0,350.4
47.026315789473685,2026-02-25 15:45:45,160.2,190.0,350.2
47.89473684210527,2026-02-25 15:45:50,160.2,184.8,345.0
48.76315789473684,2026-02-25 15:45:55,160.0,189.4,349.4
49.631578947368425,2026-02-25 15:46:00,160.0,197.4,357.4
50.5,2026-02-25 15:46:05,160.0,194.0,354.0
51.36842105263158,2026-02-25 15:46:10,160.0,203.8,363.8
52.23684210526316,2026-02-25 15:46:15,160.2,205.4,365.6
53.10526315789474,2026-02-25 15:46:20,160.2,206.0,366.2
53.973684210526315,2026-02-25 15:46:25,160.0,208.8,368.8
54.8421052631579,2026-02-25 15:46:30,160.0,207.6,367.6
55.71052631578947,2026-02-25 15:46:35,160.4,205.8,366.20000000000005
56.578947368421055,2026-02-25 15:46:40,160.4,202.8,363.20000000000005
57.44736842105264,2026-02-25 15:46:45,160.4,204.0,364.4
58.31578947368421,2026-02-25 15:46:50,160.4,210.0,370.4
59.184210526315795,2026-02-25 15:46:55,160.4,233.2,393.6
60.05263157894737,2026-02-25 15:47:00,160.8,254.4,415.20000000000005
60.92105263157895,2026-02-25 15:47:05,160.8,256.8,417.6
61.78947368421053,2026-02-25 15:47:10,162.8,264.2,427.0
62.65789473684211,2026-02-25 15:47:15,162.6,274.4,437.0
63.526315789473685,2026-02-25 15:47:20,160.8,269.0,429.8
64.39473684210526,2026-02-25 15:47:25,160.6,283.0,443.6
65.26315789473685,2026-02-25 15:47:30,160.6,295.0,455.6
66.13157894736842,2026-02-25 15:47:35,160.6,294.0,454.6
67.0,2026-02-25 15:47:40,160.6,307.4,468.0
67.86842105263158,2026-02-25 15:47:45,160.6,310.2,470.79999999999995
68.73684210526316,2026-02-25 15:47:50,160.2,299.6,459.8
69.60526315789474,2026-02-25 15:47:55,160.2,294.8,455.0
70.47368421052632,2026-02-25 15:48:00,160.2,309.0,469.2
71.3421052631579,2026-02-25 15:48:05,160.2,311.0,471.2
72.21052631578948,2026-02-25 15:48:10,160.2,303.0,463.2
73.07894736842105,2026-02-25 15:48:15,161.4,303.0,464.4
73.94736842105263,2026-02-25 15:48:20,162.0,316.8,478.8
74.81578947368422,2026-02-25 15:48:25,161.2,315.4,476.59999999999997
75.6842105263158,2026-02-25 15:48:30,162.2,332.8,495.0
76.55263157894737,2026-02-25 15:48:35,162.2,330.0,492.2
77.42105263157895,2026-02-25 15:48:40,162.2,375.6,537.8
78.28947368421053,2026-02-25 15:48:45,162.4,396.2,558.6
79.15789473684211,2026-02-25 15:48:50,161.0,435.4,596.4
80.02631578947368,2026-02-25 15:48:55,161.0,455.8,616.8
80.89473684210526,2026-02-25 15:49:00,161.0,468.8,629.8
81.76315789473685,2026-02-25 15:49:05,161.0,480.8,641.8
82.63157894736842,2026-02-25 15:49:10,160.8,490.0,650.8
83.5,2026-02-25 15:49:15,160.8,505.8,666.6
84.36842105263159,2026-02-25 15:49:20,163.2,518.4,681.5999999999999
85.23684210526316,2026-02-25 15:49:25,162.6,520.8,683.4
86.10526315789474,2026-02-25 15:49:30,161.0,558.4,719.4
86.97368421052632,2026-02-25 15:49:35,161.0,561.4,722.4
87.8421052631579,2026-02-25 15:49:40,162.8,566.8,729.5999999999999
88.71052631578948,2026-02-25 15:49:45,163.0,597.6,760.6
89.57894736842105,2026-02-25 15:49:50,164.6,611.2,775.8000000000001
90.44736842105263,2026-02-25 15:49:55,163.0,617.6,780.6
91.31578947368422,2026-02-25 15:50:00,161.8,653.0,814.8
92.1842105263158,2026-02-25 15:50:05,161.6,662.4,824.0
93.05263157894737,2026-02-25 15:50:10,161.0,681.8,842.8
93.92105263157895,2026-02-25 15:50:15,161.4,692.4,853.8
94.78947368421053,2026-02-25 15:50:20,161.4,683.4,844.8
95.65789473684211,2026-02-25 15:50:25,164.8,717.0,881.8
96.52631578947368,2026-02-25 15:50:30,165.0,745.592,910.592
97.39473684210526,2026-02-25 15:50:35,164.0,767.392,931.392
98.26315789473685,2026-02-25 15:50:40,164.0,787.488,951.488
99.13157894736842,2026-02-25 15:50:45,162.6,791.688,954.288
100.0,2026-02-25 15:50:50,162.6,795.784,958.384


==> experiments/scalability/res_usage/data/store_file_func_cpu.csv <==
X,Time,queue-proxy,user-container,sum
1.0,2025-08-01 16:59:05,11.928,10.321,22.249000000000002
2.2222222222222223,2025-08-01 16:59:10,13.26,13.556000000000001,26.816000000000003
3.4444444444444446,2025-08-01 16:59:15,16.139999999999997,16.275333333333332,32.41533333333333
4.666666666666667,2025-08-01 16:59:30,19.18,22.647666666666666,41.827666666666666
5.888888888888889,2025-08-01 16:59:35,20.133333333333333,25.419999999999998,45.55333333333333
7.111111111111112,2025-08-01 16:59:40,23.87666666666667,32.37,56.24666666666667
8.333333333333334,2025-08-01 16:59:45,21.85,40.06,61.910000000000004
9.555555555555557,2025-08-01 17:00:05,27.610000000000003,42.35,69.96000000000001
10.777777777777779,2025-08-01 17:00:10,28.419999999999998,45.15333333333333,73.57333333333332
12.0,2025-08-01 17:00:15,26.71,47.78666666666667,74.49666666666667
13.222222222222223,2025-08-01 17:00:20,29.613333333333333,51.4,81.01333333333334
14.444444444444446,2025-08-01 17:00:35,35.34666666666667,49.81,85.15666666666667
15.666666666666668,2025-08-01 17:00:40,37.11,50.42666666666666,87.53666666666666
16.88888888888889,2025-08-01 17:00:45,38.480000000000004,61.40333333333333,99.88333333333333
18.111111111111114,2025-08-01 17:00:55,41.10666666666667,70.96000000000001,112.06666666666668
19.333333333333336,2025-08-01 17:01:05,43.95333333333333,72.75999999999999,116.71333333333332
20.555555555555557,2025-08-01 17:01:15,45.09166666666666,76.14,121.23166666666665
21.77777777777778,2025-08-01 17:01:25,45.78333333333333,75.66666666666666,121.44999999999999
23.0,2025-08-01 17:01:30,40.515,84.32333333333334,124.83833333333334
24.222222222222225,2025-08-01 17:01:35,45.339999999999996,87.55999999999999,132.89999999999998
25.444444444444446,2025-08-01 17:01:40,47.42,77.58,125.0
26.666666666666668,2025-08-01 17:01:45,53.52,78.4,131.92000000000002
27.888888888888893,2025-08-01 17:01:55,56.06,84.30333333333333,140.36333333333334
29.111111111111114,2025-08-01 17:02:00,56.29,89.60666666666667,145.89666666666668
30.333333333333336,2025-08-01 17:02:05,56.46999999999999,103.69666666666667,160.16666666666666
31.555555555555557,2025-08-01 17:02:15,57.36,111.63333333333333,168.99333333333334
32.77777777777778,2025-08-01 17:02:25,66.96,103.42,170.38
34.0,2025-08-01 17:02:35,64.69,116.64000000000001,181.33
35.22222222222223,2025-08-01 17:02:40,66.53,122.72666666666666,189.25666666666666
36.44444444444445,2025-08-01 17:02:45,63.7,127.01333333333335,190.71333333333337
37.66666666666667,2025-08-01 17:02:50,66.495,117.12,183.615
38.88888888888889,2025-08-01 17:02:55,64.97,128.16,193.13
40.111111111111114,2025-08-01 17:03:00,74.785,118.64000000000001,193.425
41.333333333333336,2025-08-01 17:03:05,77.71000000000001,137.26,214.97
42.55555555555556,2025-08-01 17:03:10,83.38,151.85999999999999,235.23999999999998
43.77777777777778,2025-08-01 17:03:15,86.5,143.22,229.72
45.0,2025-08-01 17:03:20,92.43666666666667,134.57999999999998,227.01666666666665
46.22222222222223,2025-08-01 17:03:25,85.41333333333334,166.8,252.21333333333337
47.44444444444445,2025-08-01 17:03:30,83.08000000000001,150.06666666666666,233.14666666666668
48.66666666666667,2025-08-01 17:03:40,79.57000000000001,150.71666666666667,230.2866666666667
49.88888888888889,2025-08-01 17:03:45,74.94666666666667,151.76666666666668,226.71333333333337
51.111111111111114,2025-08-01 17:03:50,89.24333333333334,194.95,284.1933333333333
52.333333333333336,2025-08-01 17:03:55,90.58,199.65,290.23
53.55555555555556,2025-08-01 17:04:00,98.37,200.8,299.17
54.777777777777786,2025-08-01 17:04:05,88.16499999999999,200.25,288.41499999999996
56.00000000000001,2025-08-01 17:04:15,89.24333333333333,193.73333333333332,282.97666666666663
57.22222222222223,2025-08-01 17:04:20,94.06166666666665,202.86666666666667,296.92833333333334
58.44444444444445,2025-08-01 17:04:25,94.91999999999999,197.4,292.32
59.66666666666667,2025-08-01 17:04:35,98.86999999999999,179.2,278.07
60.88888888888889,2025-08-01 17:04:40,96.53999999999999,179.8,276.34000000000003
62.111111111111114,2025-08-01 17:04:45,92.66,209.8,302.46000000000004
63.333333333333336,2025-08-01 17:04:50,93.72,210.8666666666667,304.5866666666667
64.55555555555556,2025-08-01 17:04:55,104.75999999999999,220.13333333333335,324.8933333333333
65.77777777777779,2025-08-01 17:05:05,103.95333333333333,262.33333333333337,366.2866666666667
67.0,2025-08-01 17:05:10,108.52666666666667,266.0666666666667,374.59333333333336
68.22222222222223,2025-08-01 17:05:15,110.7,244.0,354.7
69.44444444444446,2025-08-01 17:05:35,105.52000000000001,231.93333333333334,337.4533333333334
70.66666666666667,2025-08-01 17:05:40,100.24,233.0666666666667,333.3066666666667
71.8888888888889,2025-08-01 17:05:45,87.84,253.9,341.74
73.11111111111111,2025-08-01 17:05:50,111.09,255.46666666666664,366.5566666666666
74.33333333333334,2025-08-01 17:05:55,112.54,243.13333333333335,355.67333333333335
75.55555555555556,2025-08-01 17:06:00,111.18666666666668,267.6,378.7866666666667
76.77777777777779,2025-08-01 17:06:05,124.73333333333332,273.0,397.73333333333335
78.0,2025-08-01 17:06:15,131.7,252.2,383.9
79.22222222222223,2025-08-01 17:06:20,133.4,241.6,375.0
80.44444444444446,2025-08-01 17:06:25,132.24,250.0,382.24
81.66666666666667,2025-08-01 17:06:30,146.2,254.5333333333333,400.7333333333333
82.8888888888889,2025-08-01 17:06:35,146.00666666666666,299.96666666666664,445.9733333333333
84.11111111111111,2025-08-01 17:06:45,142.74666666666667,321.2,463.94666666666666
85.33333333333334,2025-08-01 17:06:50,139.68666666666667,268.23333333333335,407.92
86.55555555555556,2025-08-01 17:06:55,131.7,291.16666666666663,422.8666666666666
87.77777777777779,2025-08-01 17:07:00,133.93333333333334,293.2,427.1333333333333
89.0,2025-08-01 17:07:05,139.38666666666668,288.4,427.78666666666663
90.22222222222223,2025-08-01 17:07:25,130.04000000000002,280.8,410.84000000000003
91.44444444444446,2025-08-01 17:07:30,115.44000000000001,275.7366666666667,391.1766666666667
92.66666666666667,2025-08-01 17:07:35,108.02000000000001,257.0733333333333,365.09333333333336
93.8888888888889,2025-08-01 17:07:40,144.54666666666668,299.87,444.4166666666667
95.11111111111111,2025-08-01 17:07:45,136.02666666666667,316.6,452.62666666666667
96.33333333333334,2025-08-01 17:08:05,144.2133333333333,323.7333333333333,467.9466666666666
97.55555555555556,2025-08-01 17:08:10,118.79333333333334,272.66666666666663,391.46
98.77777777777779,2025-08-01 17:08:15,122.97999999999999,304.2,427.17999999999995
100.0,2025-08-01 17:08:25,118.04666666666667,243.0,361.0466666666667


==> experiments/scalability/res_usage/data/store_file_store_cpu.csv <==
X,Time,redis,store,sum
1.0,2025-08-01 16:59:05,4.593999999999999,56.739999999999995,61.333999999999996
2.269230769230769,2025-08-01 16:59:10,5.3340000000000005,68.78,74.114
3.5384615384615383,2025-08-01 16:59:15,5.421666666666667,73.03,78.45166666666667
4.8076923076923075,2025-08-01 16:59:20,5.834333333333333,110.95,116.78433333333334
6.076923076923077,2025-08-01 16:59:25,6.62,136.62666666666667,143.24666666666667
7.346153846153846,2025-08-01 16:59:30,15.432999999999998,147.73333333333332,163.1663333333333
8.615384615384615,2025-08-01 16:59:40,24.284,183.25,207.534
9.884615384615383,2025-08-01 16:59:45,33.084999999999994,183.4,216.485
11.153846153846153,2025-08-01 16:59:50,41.5655,203.15,244.71550000000002
12.423076923076923,2025-08-01 17:00:00,9.339,218.9,228.239
13.692307692307692,2025-08-01 17:00:10,9.002500000000001,225.4,234.4025
14.96153846153846,2025-08-01 17:00:15,10.059000000000001,247.3,257.35900000000004
16.23076923076923,2025-08-01 17:00:20,10.434000000000001,283.3,293.73400000000004
17.5,2025-08-01 17:00:40,9.983999999999998,303.1,313.084
18.769230769230766,2025-08-01 17:00:45,11.202,323.8,335.002
20.038461538461537,2025-08-01 17:00:50,11.582,338.4,349.98199999999997
21.307692307692307,2025-08-01 17:00:55,11.248000000000001,356.5,367.748
22.576923076923077,2025-08-01 17:01:00,12.22,371.2,383.42
23.846153846153847,2025-08-01 17:01:05,12.55,381.1,393.65000000000003
25.115384615384613,2025-08-01 17:01:10,11.856,404.73333333333335,416.58933333333334
26.384615384615383,2025-08-01 17:01:20,13.376,430.2666666666667,443.6426666666667
27.653846153846153,2025-08-01 17:01:25,13.774000000000001,412.0,425.774
28.92307692307692,2025-08-01 17:01:30,13.812000000000001,379.7,393.512
30.19230769230769,2025-08-01 17:01:35,14.38,448.5333333333333,462.9133333333333
31.46153846153846,2025-08-01 17:01:40,14.506666666666666,466.4666666666667,480.97333333333336
32.730769230769226,2025-08-01 17:01:45,14.253333333333334,486.0,500.25333333333333
34.0,2025-08-01 17:01:50,13.9,508.2666666666667,522.1666666666667
35.26923076923077,2025-08-01 17:01:55,14.780000000000001,536.3333333333333,551.1133333333332
36.53846153846153,2025-08-01 17:02:20,15.95,543.9,559.85
37.80769230769231,2025-08-01 17:02:25,17.04,570.25,587.29
39.07692307692307,2025-08-01 17:02:30,79.17999999999999,615.5,694.68
40.34615384615385,2025-08-01 17:02:35,60.18666666666667,610.15,670.3366666666666
41.61538461538461,2025-08-01 17:02:40,109.70333333333333,611.5,721.2033333333334
42.88461538461538,2025-08-01 17:02:45,65.05,666.9333333333334,731.9833333333333
44.15384615384615,2025-08-01 17:02:50,21.5,740.7166666666666,762.2166666666666
45.42307692307692,2025-08-01 17:02:55,86.02000000000001,674.5,760.52
46.69230769230769,2025-08-01 17:03:00,22.355,704.55,726.905
47.96153846153846,2025-08-01 17:03:05,23.93,765.5,789.43
49.230769230769226,2025-08-01 17:03:15,20.815,803.9,824.715
50.5,2025-08-01 17:03:20,20.683333333333334,801.8666666666667,822.55
51.76923076923077,2025-08-01 17:03:30,18.346666666666668,793.1333333333333,811.48
53.03846153846153,2025-08-01 17:03:40,20.04,835.8,855.8399999999999
54.30769230769231,2025-08-01 17:03:45,20.029999999999998,817.6,837.63
55.57692307692307,2025-08-01 17:03:50,21.395,845.9,867.295
56.84615384615384,2025-08-01 17:03:55,22.033333333333335,817.8,839.8333333333333
58.11538461538461,2025-08-01 17:04:00,48.51166666666667,779.8,828.3116666666666
59.38461538461538,2025-08-01 17:04:05,73.89,908.2,982.09
60.65384615384615,2025-08-01 17:04:10,26.52,969.2666666666667,995.7866666666666
61.92307692307692,2025-08-01 17:04:20,25.32,973.2333333333333,998.5533333333334
63.192307692307686,2025-08-01 17:04:30,24.830000000000002,985.2,1010.0300000000001
64.46153846153845,2025-08-01 17:04:40,113.06666666666668,1005.0,1118.0666666666666
65.73076923076923,2025-08-01 17:04:50,106.59,1019.6,1126.19
67.0,2025-08-01 17:04:55,100.51333333333334,1017.4333333333334,1117.9466666666667
68.26923076923076,2025-08-01 17:05:00,101.53999999999999,979.4666666666666,1081.0066666666667
69.53846153846153,2025-08-01 17:05:05,25.080000000000002,1083.3,1108.3799999999999
70.8076923076923,2025-08-01 17:05:10,55.36333333333333,1197.4,1252.7633333333333
72.07692307692307,2025-08-01 17:05:20,90.16666666666666,1174.0,1264.1666666666667
73.34615384615384,2025-08-01 17:05:25,67.64533333333334,1134.0,1201.6453333333334
74.61538461538461,2025-08-01 17:05:30,46.41066666666666,1106.0,1152.4106666666667
75.88461538461539,2025-08-01 17:05:40,24.28933333333333,1110.6666666666665,1134.956
77.15384615384615,2025-08-01 17:05:45,25.05466666666667,1128.3333333333335,1153.3880000000001
78.42307692307692,2025-08-01 17:05:50,28.72,1174.0,1202.72
79.6923076923077,2025-08-01 17:05:55,80.91,1098.2,1179.1100000000001
80.96153846153845,2025-08-01 17:06:00,87.52000000000001,1296.0,1383.52
82.23076923076923,2025-08-01 17:06:10,119.47,1232.0,1351.47
83.5,2025-08-01 17:06:20,93.56,1304.0,1397.56
84.76923076923076,2025-08-01 17:06:25,91.16,1330.0,1421.16
86.03846153846153,2025-08-01 17:06:30,24.59,1206.2,1230.79
87.3076923076923,2025-08-01 17:06:35,25.26,1236.8,1262.06
88.57692307692307,2025-08-01 17:06:40,24.533333333333335,1124.6,1149.1333333333332
89.84615384615384,2025-08-01 17:07:00,33.68666666666667,1540.0,1573.6866666666667
91.11538461538461,2025-08-01 17:07:05,30.43,1478.0,1508.43
92.38461538461539,2025-08-01 17:07:10,60.993333333333325,1491.6666666666667,1552.66
93.65384615384615,2025-08-01 17:07:20,134.76666666666665,1342.2,1476.9666666666667
94.92307692307692,2025-08-01 17:07:25,123.35999999999999,1372.1333333333334,1495.4933333333333
96.1923076923077,2025-08-01 17:07:30,117.47999999999999,1096.8,1214.28
97.46153846153845,2025-08-01 17:07:35,95.41999999999999,1612.3,1707.72
98.73076923076923,2025-08-01 17:07:40,98.64000000000001,1458.2,1556.8400000000001
100.0,2025-08-01 17:07:50,30.1,1230.7,1260.8


==> experiments/scalability/res_usage/data/store_file_store_mem.csv <==
X,Time,redis,store,sum
1.0,2025-08-01 16:59:05,159.0,79.08,238.07999999999998
1.8608695652173912,2025-08-01 16:59:10,159.0,73.7,232.7
2.7217391304347824,2025-08-01 16:59:15,159.0,79.9,238.9
3.582608695652174,2025-08-01 16:59:20,159.0,100.08000000000001,259.08000000000004
4.443478260869565,2025-08-01 16:59:25,159.0,109.85999999999999,268.86
5.304347826086957,2025-08-01 16:59:30,159.0,114.05999999999999,273.06
6.165217391304348,2025-08-01 16:59:35,159.0,110.25999999999999,269.26
7.026086956521739,2025-08-01 16:59:40,159.6,98.03999999999999,257.64
7.886956521739131,2025-08-01 16:59:45,159.6,94.7,254.3
8.747826086956522,2025-08-01 16:59:50,159.2,90.52000000000001,249.72
9.608695652173914,2025-08-01 16:59:55,159.2,128.26,287.46
10.469565217391304,2025-08-01 17:00:00,159.2,124.28,283.48
11.330434782608696,2025-08-01 17:00:05,159.2,142.12,301.32
12.191304347826087,2025-08-01 17:00:10,159.2,190.2,349.4
13.052173913043479,2025-08-01 17:00:15,159.2,194.4,353.6
13.91304347826087,2025-08-01 17:00:20,159.2,192.8,352.0
14.773913043478261,2025-08-01 17:00:25,159.2,190.0,349.2
15.634782608695653,2025-08-01 17:00:30,159.2,177.8,337.0
16.495652173913044,2025-08-01 17:00:35,159.2,191.6,350.79999999999995
17.356521739130436,2025-08-01 17:00:40,159.2,256.8,416.0
18.217391304347828,2025-08-01 17:00:45,159.2,258.2,417.4
19.078260869565216,2025-08-01 17:00:50,159.2,288.8,448.0
19.93913043478261,2025-08-01 17:00:55,159.2,243.6,402.79999999999995
20.8,2025-08-01 17:01:00,159.2,276.8,436.0
21.660869565217393,2025-08-01 17:01:05,159.2,360.6,519.8
22.521739130434785,2025-08-01 17:01:10,159.2,505.8,665.0
23.382608695652173,2025-08-01 17:01:15,159.2,448.6,607.8
24.243478260869566,2025-08-01 17:01:20,159.2,390.4,549.5999999999999
25.104347826086958,2025-08-01 17:01:25,159.2,369.0,528.2
25.96521739130435,2025-08-01 17:01:30,159.2,444.6,603.8
26.82608695652174,2025-08-01 17:01:35,159.2,531.8,691.0
27.68695652173913,2025-08-01 17:01:40,159.2,573.4,732.5999999999999
28.547826086956523,2025-08-01 17:01:45,159.2,567.6,726.8
29.408695652173915,2025-08-01 17:01:50,159.2,570.2,729.4000000000001
30.269565217391307,2025-08-01 17:01:55,159.2,571.6,730.8
31.130434782608695,2025-08-01 17:02:00,159.2,565.8,725.0
31.991304347826087,2025-08-01 17:02:05,159.2,832.792,991.992
32.85217391304348,2025-08-01 17:02:10,159.4,719.432,878.832
33.71304347826087,2025-08-01 17:02:15,159.4,592.4559999999999,751.8559999999999
34.573913043478264,2025-08-01 17:02:20,159.4,634.856,794.256
35.434782608695656,2025-08-01 17:02:25,159.4,787.1360000000001,946.5360000000001
36.29565217391305,2025-08-01 17:02:30,159.4,857.856,1017.256
37.15652173913043,2025-08-01 17:02:35,159.2,1190.584,1349.784
38.017391304347825,2025-08-01 17:02:40,159.2,1354.424,1513.624
38.87826086956522,2025-08-01 17:02:45,159.4,1314.84,1474.24
39.73913043478261,2025-08-01 17:02:50,160.0,1296.408,1456.408
40.6,2025-08-01 17:02:55,160.8,1513.672,1674.472
41.46086956521739,2025-08-01 17:03:00,160.8,2394.312,2555.112
42.321739130434786,2025-08-01 17:03:05,160.8,3352.576,3513.376
43.18260869565218,2025-08-01 17:03:10,161.4,2181.712,2343.112
44.04347826086957,2025-08-01 17:03:15,160.8,2197.504,2358.304
44.904347826086955,2025-08-01 17:03:20,160.8,1724.416,1885.216
45.76521739130435,2025-08-01 17:03:25,160.8,1701.8880000000001,1862.688
46.62608695652174,2025-08-01 17:03:30,160.6,1863.6799999999998,2024.2799999999997
47.48695652173913,2025-08-01 17:03:35,160.6,2213.888,2374.488
48.34782608695652,2025-08-01 17:03:40,160.4,2373.632,2534.032
49.208695652173915,2025-08-01 17:03:45,160.4,2570.2400000000002,2730.6400000000003
50.06956521739131,2025-08-01 17:03:50,160.4,3196.928,3357.328
50.9304347826087,2025-08-01 17:03:55,160.4,3225.6,3386.0
51.79130434782609,2025-08-01 17:04:00,160.4,2904.064,3064.464
52.65217391304348,2025-08-01 17:04:05,160.6,2385.92,2546.52
53.51304347826087,2025-08-01 17:04:10,160.6,2775.04,2935.64
54.37391304347826,2025-08-01 17:04:15,160.4,2766.848,2927.248
55.23478260869565,2025-08-01 17:04:20,160.2,2908.16,3068.3599999999997
56.095652173913045,2025-08-01 17:04:25,160.4,2770.944,2931.344
56.95652173913044,2025-08-01 17:04:30,161.0,2320.384,2481.384
57.81739130434783,2025-08-01 17:04:35,161.2,2320.384,2481.584
58.67826086956522,2025-08-01 17:04:40,161.6,2934.784,3096.384
59.539130434782614,2025-08-01 17:04:45,162.8,3616.768,3779.568
60.4,2025-08-01 17:04:50,161.4,4421.632,4583.031999999999
61.26086956521739,2025-08-01 17:04:55,161.4,4872.192,5033.592
62.12173913043478,2025-08-01 17:05:00,160.4,5466.112,5626.512
62.982608695652175,2025-08-01 17:05:05,160.4,5914.624,6075.023999999999
63.84347826086957,2025-08-01 17:05:10,160.4,5036.032,5196.432
64.70434782608696,2025-08-01 17:05:15,161.6,5036.032,5197.6320000000005
65.56521739130434,2025-08-01 17:05:20,161.2,4585.472,4746.672
66.42608695652174,2025-08-01 17:05:25,161.0,3923.968,4084.968
67.28695652173913,2025-08-01 17:05:30,161.0,3131.3920000000003,3292.3920000000003
68.14782608695653,2025-08-01 17:05:35,161.0,3131.3920000000003,3292.3920000000003
69.00869565217391,2025-08-01 17:05:40,161.2,4556.8,4718.0
69.86956521739131,2025-08-01 17:05:45,161.2,4362.24,4523.44
70.7304347826087,2025-08-01 17:05:50,161.0,4169.728,4330.728
71.5913043478261,2025-08-01 17:05:55,161.0,4167.68,4328.68
72.45217391304348,2025-08-01 17:06:00,162.4,4261.888,4424.288
73.31304347826087,2025-08-01 17:06:05,163.2,4874.24,5037.44
74.17391304347827,2025-08-01 17:06:10,164.4,6332.416,6496.816
75.03478260869565,2025-08-01 17:06:15,162.2,6332.416,6494.616
75.89565217391305,2025-08-01 17:06:20,161.0,8103.936,8264.936
76.75652173913043,2025-08-01 17:06:25,160.8,7348.224,7509.024
77.61739130434783,2025-08-01 17:06:30,160.8,7192.575999999999,7353.375999999999
78.47826086956522,2025-08-01 17:06:35,160.8,5683.2,5844.0
79.33913043478262,2025-08-01 17:06:40,161.0,5754.88,5915.88
80.2,2025-08-01 17:06:45,161.8,5093.376,5255.176
81.06086956521739,2025-08-01 17:06:50,161.8,4624.384,4786.184
81.92173913043479,2025-08-01 17:06:55,161.8,5922.816000000001,6084.616000000001
82.78260869565217,2025-08-01 17:07:00,161.8,5015.552000000001,5177.352000000001
83.64347826086957,2025-08-01 17:07:05,161.4,5822.464,5983.864
84.50434782608696,2025-08-01 17:07:10,162.6,6877.183999999999,7039.784
85.36521739130436,2025-08-01 17:07:15,162.6,7340.032000000001,7502.632000000001
86.22608695652174,2025-08-01 17:07:20,161.6,7745.536,7907.136
87.08695652173914,2025-08-01 17:07:25,162.8,7770.111999999999,7932.911999999999
87.94782608695652,2025-08-01 17:07:30,162.6,7442.432000000001,7605.032000000001
88.80869565217391,2025-08-01 17:07:35,162.4,7202.816000000001,7365.216
89.66956521739131,2025-08-01 17:07:40,162.8,7450.624000000001,7613.424000000001
90.5304347826087,2025-08-01 17:07:45,162.8,7374.848,7537.648
91.3913043478261,2025-08-01 17:07:50,162.6,7565.312,7727.912
92.25217391304348,2025-08-01 17:07:55,162.2,7544.832,7707.032
93.11304347826088,2025-08-01 17:08:00,162.0,6944.767999999999,7106.767999999999
93.97391304347826,2025-08-01 17:08:05,162.2,6658.048,6820.248
94.83478260869566,2025-08-01 17:08:10,162.4,6649.856,6812.255999999999
95.69565217391305,2025-08-01 17:08:15,163.2,6182.911999999999,6346.111999999999
96.55652173913043,2025-08-01 17:08:20,163.2,7929.856,8093.056
97.41739130434783,2025-08-01 17:08:25,162.2,9875.456,10037.656
98.27826086956522,2025-08-01 17:08:30,164.0,10301.439999999999,10465.439999999999
99.13913043478261,2025-08-01 17:08:35,164.4,11018.24,11182.64
100.0,2025-08-01 17:08:40,162.6,10936.32,11098.92


==> experiments/scalability/res_usage/data/store_row_func_cpu.csv <==
X,Time,queue-proxy,user-container,sum
1.0,2025-08-01 18:39:45,49.1375,58.294000000000004,107.4315
7.653333333333333,2025-08-01 18:39:55,61.760000000000005,78.71000000000001,140.47000000000003
14.306666666666667,2025-08-01 18:40:05,72.67,89.23333333333333,161.90333333333334
20.96,2025-08-01 18:40:15,71.4,97.46666666666667,168.86666666666667
27.613333333333333,2025-08-01 18:40:20,83.65,107.39333333333335,191.04333333333335
34.266666666666666,2025-08-01 18:40:25,91.94,111.18666666666668,203.12666666666667
40.92,2025-08-01 18:40:35,105.44000000000001,140.4,245.84000000000003
47.57333333333333,2025-08-01 18:40:45,118.62,142.2,260.82
54.22666666666667,2025-08-01 18:40:55,129.4,167.4,296.8
60.88,2025-08-01 18:41:00,132.04000000000002,163.9,295.94000000000005
67.53333333333333,2025-08-01 18:41:05,125.85999999999999,201.7,327.55999999999995
74.18666666666667,2025-08-01 18:41:15,151.57333333333332,187.1,338.6733333333333
80.84,2025-08-01 18:41:20,153.72,217.3,371.02
87.49333333333334,2025-08-01 18:41:25,172.66666666666666,231.38333333333335,404.05
94.14666666666666,2025-08-01 18:41:30,182.0,245.56666666666666,427.56666666666666
100.8,2025-08-01 18:41:35,175.68,256.35,432.03000000000003
107.45333333333333,2025-08-01 18:41:55,175.85333333333332,268.0,443.85333333333335
114.10666666666667,2025-08-01 18:42:00,198.1266666666667,303.9,502.02666666666664
120.76,2025-08-01 18:42:05,220.4,314.6,535.0
127.41333333333333,2025-08-01 18:42:15,228.5,331.8,560.3
134.06666666666666,2025-08-01 18:42:25,234.0,341.0,575.0
140.72,2025-08-01 18:42:35,219.93333333333334,326.0,545.9333333333334
147.37333333333333,2025-08-01 18:42:40,239.2666666666667,362.3,601.5666666666667
154.02666666666667,2025-08-01 18:42:45,255.2,393.8333333333333,649.0333333333333
160.68,2025-08-01 18:42:50,254.8,405.1666666666667,659.9666666666667
167.33333333333334,2025-08-01 18:42:55,239.4,408.6,648.0
173.98666666666668,2025-08-01 18:43:05,252.25,395.1,647.35
180.64,2025-08-01 18:43:15,255.2,445.2,700.4
187.29333333333332,2025-08-01 18:43:20,287.45,462.0,749.45
193.94666666666666,2025-08-01 18:43:25,286.2,455.6,741.8
200.6,2025-08-01 18:43:30,281.8333333333333,451.8,733.6333333333333
207.25333333333333,2025-08-01 18:43:35,304.0666666666667,470.0333333333333,774.1
213.90666666666667,2025-08-01 18:43:45,283.6,492.8666666666667,776.4666666666667
220.56,2025-08-01 18:43:55,308.2,512.8,821.0
227.21333333333334,2025-08-01 18:44:00,337.6333333333333,466.6,804.2333333333333
233.86666666666667,2025-08-01 18:44:05,342.7666666666667,511.6,854.3666666666668
240.52,2025-08-01 18:44:15,347.2,529.75,876.95
247.17333333333335,2025-08-01 18:44:25,354.5,504.3,858.8
253.82666666666665,2025-08-01 18:44:35,357.2666666666667,571.45,928.7166666666667
260.48,2025-08-01 18:44:40,360.53333333333336,602.6,963.1333333333334
267.1333333333333,2025-08-01 18:44:45,362.8,551.4,914.2
273.7866666666667,2025-08-01 18:44:50,374.2,554.0166666666667,928.2166666666667
280.44,2025-08-01 18:44:55,349.5,591.1333333333333,940.6333333333333
287.0933333333333,2025-08-01 18:45:05,399.0,624.05,1023.05
293.74666666666667,2025-08-01 18:45:15,399.2,639.6,1038.8
300.4,2025-08-01 18:45:25,406.73333333333335,655.45,1062.1833333333334
307.05333333333334,2025-08-01 18:45:35,417.5666666666667,694.1,1111.6666666666667
313.70666666666665,2025-08-01 18:45:45,400.7,662.45,1063.15
320.36,2025-08-01 18:45:50,415.0,618.0,1033.0
327.0133333333333,2025-08-01 18:45:55,429.2,738.4,1167.6
333.6666666666667,2025-08-01 18:46:05,391.6,746.8,1138.4
340.32,2025-08-01 18:46:10,370.8,754.0666666666667,1124.8666666666668
346.97333333333336,2025-08-01 18:46:15,421.6,751.1333333333334,1172.7333333333336
353.62666666666667,2025-08-01 18:46:25,411.2,775.9,1187.1
360.28,2025-08-01 18:46:35,418.3333333333333,807.2,1225.5333333333333
366.93333333333334,2025-08-01 18:46:40,431.7666666666667,810.8,1242.5666666666666
373.58666666666664,2025-08-01 18:46:45,430.4,743.9333333333334,1174.3333333333335
380.24,2025-08-01 18:46:50,410.4,835.4666666666666,1245.8666666666666
386.8933333333333,2025-08-01 18:46:55,464.0,795.6,1259.6
393.5466666666667,2025-08-01 18:47:00,484.6,783.2,1267.8000000000002
400.2,2025-08-01 18:47:05,480.0,806.2,1286.2
406.85333333333335,2025-08-01 18:47:10,449.33333333333337,793.65,1242.9833333333333
413.50666666666666,2025-08-01 18:47:15,486.16666666666663,864.7,1350.8666666666668
420.16,2025-08-01 18:47:25,437.2666666666667,884.05,1321.3166666666666
426.81333333333333,2025-08-01 18:47:35,467.1333333333333,886.4,1353.5333333333333
433.46666666666664,2025-08-01 18:47:45,475.2,855.4,1330.6
440.12,2025-08-01 18:47:55,513.8,861.6,1375.4
446.7733333333333,2025-08-01 18:48:05,520.8,892.6,1413.4
453.4266666666667,2025-08-01 18:48:10,515.8,867.6,1383.4
460.08,2025-08-01 18:48:15,532.3,947.8,1480.1
466.73333333333335,2025-08-01 18:48:25,542.8,964.2,1507.0
473.38666666666666,2025-08-01 18:48:35,504.0,949.6,1453.6
480.04,2025-08-01 18:48:40,492.0,868.8,1360.8
486.6933333333333,2025-08-01 18:48:45,513.4,908.3333333333334,1421.7333333333333
493.3466666666667,2025-08-01 18:48:50,527.2,981.2666666666667,1508.4666666666667
500.0,2025-08-01 18:49:05,545.1,941.2666666666667,1486.3666666666668


==> experiments/scalability/res_usage/data/store_row_store_cpu.csv <==
X,Time,redis,store,sum
1.0,2025-08-01 18:39:30,10.24,98.96000000000001,109.2
7.397435897435898,2025-08-01 18:39:35,12.724,118.22999999999999,130.95399999999998
13.794871794871796,2025-08-01 18:39:40,12.88,139.14000000000001,152.02
20.192307692307693,2025-08-01 18:39:45,15.790000000000001,159.33666666666667,175.12666666666667
26.58974358974359,2025-08-01 18:39:50,18.7,184.23333333333335,202.93333333333334
32.98717948717949,2025-08-01 18:40:00,22.116666666666667,214.8,236.91666666666669
39.38461538461539,2025-08-01 18:40:05,21.37333333333333,236.2,257.5733333333333
45.782051282051285,2025-08-01 18:40:10,25.7,267.6,293.3
52.17948717948718,2025-08-01 18:40:15,28.410000000000004,303.0,331.41
58.57692307692308,2025-08-01 18:40:20,30.26,302.4,332.65999999999997
64.97435897435898,2025-08-01 18:40:40,33.46,345.2,378.65999999999997
71.37179487179488,2025-08-01 18:40:50,55.92666666666666,362.6,418.5266666666667
77.76923076923077,2025-08-01 18:41:00,175.43333333333334,357.4,532.8333333333333
84.16666666666667,2025-08-01 18:41:10,123.9,429.9333333333333,553.8333333333333
90.56410256410257,2025-08-01 18:41:15,119.58,465.7666666666667,585.3466666666667
96.96153846153847,2025-08-01 18:41:20,42.1,479.4,521.5
103.35897435897436,2025-08-01 18:41:30,47.7,516.7,564.4000000000001
109.75641025641026,2025-08-01 18:41:40,45.92,550.0,595.92
116.15384615384616,2025-08-01 18:41:45,45.766666666666666,573.3,619.0666666666666
122.55128205128206,2025-08-01 18:41:50,72.55333333333333,602.8,675.3533333333332
128.94871794871796,2025-08-01 18:41:55,103.82000000000001,573.4,677.22
135.34615384615387,2025-08-01 18:42:00,136.24,552.15,688.39
141.74358974358975,2025-08-01 18:42:05,249.13000000000002,607.35,856.48
148.14102564102564,2025-08-01 18:42:10,190.78,661.55,852.3299999999999
154.53846153846155,2025-08-01 18:42:15,62.839999999999996,716.55,779.39
160.93589743589746,2025-08-01 18:42:20,64.53,743.2,807.73
167.33333333333334,2025-08-01 18:42:30,62.05999999999999,711.4,773.4599999999999
173.73076923076923,2025-08-01 18:42:35,67.26,728.7,795.96
180.12820512820514,2025-08-01 18:42:40,101.4,750.4,851.8
186.52564102564105,2025-08-01 18:42:45,110.22,791.35,901.57
192.92307692307693,2025-08-01 18:42:50,190.82,800.3,991.1199999999999
199.32051282051282,2025-08-01 18:42:55,192.09,884.45,1076.54
205.71794871794873,2025-08-01 18:43:10,128.31,935.4,1063.71
212.11538461538464,2025-08-01 18:43:15,86.42999999999999,944.4666666666668,1030.8966666666668
218.51282051282053,2025-08-01 18:43:20,83.24,958.2333333333332,1041.4733333333331
224.9102564102564,2025-08-01 18:43:30,81.56,1004.6,1086.16
231.30769230769232,2025-08-01 18:43:35,78.22999999999999,1021.22,1099.45
237.70512820512823,2025-08-01 18:43:40,80.99,950.5733333333334,1031.5633333333333
244.10256410256412,2025-08-01 18:43:45,94.22999999999999,988.4266666666666,1082.6566666666665
250.5,2025-08-01 18:44:00,138.12,1039.8799999999999,1178.0
256.8974358974359,2025-08-01 18:44:05,94.92999999999999,1040.8,1135.73
263.2948717948718,2025-08-01 18:44:10,87.65666666666667,1160.0,1247.6566666666668
269.69230769230774,2025-08-01 18:44:15,179.29333333333335,1081.2,1260.4933333333333
276.0897435897436,2025-08-01 18:44:20,257.84000000000003,1131.2,1389.04
282.4871794871795,2025-08-01 18:44:25,100.04666666666667,1223.2,1323.2466666666667
288.8846153846154,2025-08-01 18:44:30,110.93333333333332,1244.8,1355.7333333333333
295.28205128205127,2025-08-01 18:44:35,112.38,1153.2,1265.58
301.6794871794872,2025-08-01 18:44:40,113.63399999999999,1190.4,1304.034
308.0769230769231,2025-08-01 18:44:45,241.408,1164.0,1405.408
314.474358974359,2025-08-01 18:44:50,110.30199999999999,1218.8,1329.1019999999999
320.8717948717949,2025-08-01 18:45:00,114.846,1389.5,1504.346
327.2692307692308,2025-08-01 18:45:10,182.3,1371.5,1553.8
333.6666666666667,2025-08-01 18:45:15,179.41,1381.5,1560.91
340.0641025641026,2025-08-01 18:45:20,113.3,1264.7,1378.0
346.46153846153845,2025-08-01 18:45:25,233.95999999999998,1350.8,1584.76
352.85897435897436,2025-08-01 18:45:30,235.43333333333334,1358.4,1593.8333333333335
359.2564102564103,2025-08-01 18:45:35,271.16666666666663,1268.8,1539.9666666666667
365.6538461538462,2025-08-01 18:45:40,230.0,1382.0,1612.0
372.0512820512821,2025-08-01 18:45:50,192.62,1458.0,1650.62
378.44871794871796,2025-08-01 18:46:00,198.0,1383.8,1581.8
384.84615384615387,2025-08-01 18:46:05,145.7,1441.2,1586.9
391.2435897435898,2025-08-01 18:46:10,233.46666666666664,1497.6,1731.0666666666666
397.64102564102564,2025-08-01 18:46:20,152.66666666666669,1606.0,1758.6666666666667
404.03846153846155,2025-08-01 18:46:25,168.21666666666664,1614.0,1782.2166666666667
410.43589743589746,2025-08-01 18:46:30,173.92000000000002,1632.0,1805.92
416.83333333333337,2025-08-01 18:46:35,154.20999999999998,1546.0,1700.21
423.2307692307693,2025-08-01 18:46:40,178.60666666666665,1676.0,1854.6066666666666
429.62820512820514,2025-08-01 18:46:50,202.25333333333333,1688.6666666666667,1890.92
436.02564102564105,2025-08-01 18:46:55,126.47999999999999,1632.8333333333333,1759.3133333333333
442.42307692307696,2025-08-01 18:47:00,128.32,1577.0,1705.32
448.8205128205128,2025-08-01 18:47:05,134.51,1688.5,1823.01
455.21794871794873,2025-08-01 18:47:10,139.5,1722.0,1861.5
461.61538461538464,2025-08-01 18:47:15,178.45,1746.3333333333333,1924.7833333333333
468.01282051282055,2025-08-01 18:47:20,218.8,1776.6666666666667,1995.4666666666667
474.41025641025647,2025-08-01 18:47:30,128.54000000000002,1815.0,1943.54
480.8076923076923,2025-08-01 18:47:50,137.1,1666.0,1803.1
487.20512820512823,2025-08-01 18:47:55,151.95999999999998,1790.0,1941.96
493.60256410256414,2025-08-01 18:48:00,176.68,1827.0,2003.68
500.0,2025-08-01 18:48:10,137.56,1895.0,2032.56


==> experiments/scalability/res_usage/data/store_row_store_mem.csv <==
X,Time,redis,store,sum
1.0,2025-08-01 18:39:30,159.0,86.44,245.44
5.455357142857143,2025-08-01 18:39:35,159.0,91.92,250.92000000000002
9.910714285714286,2025-08-01 18:39:40,159.0,92.44,251.44
14.36607142857143,2025-08-01 18:39:45,159.0,94.08,253.07999999999998
18.821428571428573,2025-08-01 18:39:50,159.0,95.38,254.38
23.276785714285715,2025-08-01 18:39:55,159.0,97.97999999999999,256.98
27.73214285714286,2025-08-01 18:40:00,159.0,98.76,257.76
32.1875,2025-08-01 18:40:05,159.0,98.96000000000001,257.96000000000004
36.642857142857146,2025-08-01 18:40:10,159.0,99.42,258.42
41.09821428571429,2025-08-01 18:40:15,159.0,99.36,258.36
45.55357142857143,2025-08-01 18:40:20,159.0,99.42,258.42
50.00892857142858,2025-08-01 18:40:25,159.0,99.5,258.5
54.46428571428572,2025-08-01 18:40:30,159.0,99.44,258.44
58.91964285714286,2025-08-01 18:40:35,159.0,99.2,258.2
63.37500000000001,2025-08-01 18:40:40,159.0,99.42,258.42
67.83035714285715,2025-08-01 18:40:45,159.0,99.42,258.42
72.28571428571429,2025-08-01 18:40:50,159.2,99.28,258.48
76.74107142857143,2025-08-01 18:40:55,160.6,99.64,260.24
81.19642857142858,2025-08-01 18:41:00,160.6,100.03999999999999,260.64
85.65178571428572,2025-08-01 18:41:05,159.6,101.2,260.8
90.10714285714286,2025-08-01 18:41:10,160.0,101.0,261.0
94.56250000000001,2025-08-01 18:41:15,160.0,101.02000000000001,261.02
99.01785714285715,2025-08-01 18:41:20,160.0,100.62,260.62
103.47321428571429,2025-08-01 18:41:25,160.0,99.22,259.22
107.92857142857144,2025-08-01 18:41:30,160.0,98.62,258.62
112.38392857142858,2025-08-01 18:41:35,160.0,96.58,256.58
116.83928571428572,2025-08-01 18:41:40,160.0,94.53999999999999,254.54
121.29464285714286,2025-08-01 18:41:45,160.0,93.6,253.6
125.75000000000001,2025-08-01 18:41:50,160.0,92.74,252.74
130.20535714285717,2025-08-01 18:41:55,160.0,91.3,251.3
134.6607142857143,2025-08-01 18:42:00,160.0,89.28,249.28
139.11607142857144,2025-08-01 18:42:05,163.8,88.58,252.38
143.57142857142858,2025-08-01 18:42:10,163.8,87.56,251.36
148.02678571428572,2025-08-01 18:42:15,160.0,84.9,244.9
152.48214285714286,2025-08-01 18:42:20,160.0,83.38,243.38
156.9375,2025-08-01 18:42:25,160.0,81.88,241.88
161.39285714285717,2025-08-01 18:42:30,160.0,80.24,240.24
165.8482142857143,2025-08-01 18:42:35,160.2,76.12,236.32
170.30357142857144,2025-08-01 18:42:40,160.0,77.94,237.94
174.75892857142858,2025-08-01 18:42:45,160.0,76.78,236.78
179.21428571428572,2025-08-01 18:42:50,160.0,73.9,233.9
183.66964285714286,2025-08-01 18:42:55,160.2,79.92,240.12
188.12500000000003,2025-08-01 18:43:00,161.4,79.32000000000001,240.72000000000003
192.58035714285717,2025-08-01 18:43:05,161.2,85.18,246.38
197.0357142857143,2025-08-01 18:43:10,163.0,86.5,249.5
201.49107142857144,2025-08-01 18:43:15,165.8,85.97999999999999,251.78
205.94642857142858,2025-08-01 18:43:20,162.8,86.0,248.8
210.40178571428572,2025-08-01 18:43:25,160.6,84.6,245.2
214.8571428571429,2025-08-01 18:43:30,160.0,87.3,247.3
219.31250000000003,2025-08-01 18:43:35,160.0,87.76,247.76
223.76785714285717,2025-08-01 18:43:40,160.0,93.46000000000001,253.46
228.2232142857143,2025-08-01 18:43:45,160.0,100.08,260.08
232.67857142857144,2025-08-01 18:43:50,160.0,100.08,260.08
237.13392857142858,2025-08-01 18:43:55,160.0,101.97999999999999,261.98
241.58928571428572,2025-08-01 18:44:00,160.0,104.28,264.28
246.0446428571429,2025-08-01 18:44:05,160.6,104.2,264.8
250.50000000000003,2025-08-01 18:44:10,160.6,104.0,264.6
254.95535714285717,2025-08-01 18:44:15,160.6,98.17999999999999,258.78
259.41071428571433,2025-08-01 18:44:20,163.6,98.17999999999999,261.78
263.86607142857144,2025-08-01 18:44:25,160.0,97.64,257.64
268.3214285714286,2025-08-01 18:44:30,160.0,99.44,259.44
272.7767857142857,2025-08-01 18:44:35,160.0,102.03999999999999,262.03999999999996
277.2321428571429,2025-08-01 18:44:40,160.0,102.03999999999999,262.03999999999996
281.6875,2025-08-01 18:44:45,160.0,100.06,260.06
286.14285714285717,2025-08-01 18:44:50,160.2,100.82000000000001,261.02
290.59821428571433,2025-08-01 18:44:55,160.0,98.56,258.56
295.05357142857144,2025-08-01 18:45:00,160.0,99.2,259.2
299.5089285714286,2025-08-01 18:45:05,160.0,101.92,261.92
303.9642857142857,2025-08-01 18:45:10,161.0,108.8,269.8
308.4196428571429,2025-08-01 18:45:15,161.0,110.9,271.9
312.875,2025-08-01 18:45:20,160.0,116.08,276.08
317.33035714285717,2025-08-01 18:45:25,164.4,120.4,284.8
321.78571428571433,2025-08-01 18:45:30,168.8,119.4,288.20000000000005
326.24107142857144,2025-08-01 18:45:35,168.8,125.6,294.4
330.6964285714286,2025-08-01 18:45:40,160.0,126.2,286.2
335.1517857142857,2025-08-01 18:45:45,160.0,125.14000000000001,285.14
339.6071428571429,2025-08-01 18:45:50,160.0,124.34,284.34000000000003
344.06250000000006,2025-08-01 18:45:55,160.0,136.2,296.2
348.51785714285717,2025-08-01 18:46:00,160.2,139.6,299.79999999999995
352.97321428571433,2025-08-01 18:46:05,160.4,140.4,300.8
357.42857142857144,2025-08-01 18:46:10,160.2,138.6,298.79999999999995
361.8839285714286,2025-08-01 18:46:15,160.2,140.4,300.6
366.3392857142857,2025-08-01 18:46:20,160.8,137.4,298.20000000000005
370.7946428571429,2025-08-01 18:46:25,164.6,133.8,298.4
375.25000000000006,2025-08-01 18:46:30,166.6,126.6,293.2
379.70535714285717,2025-08-01 18:46:35,167.0,124.4,291.4
384.16071428571433,2025-08-01 18:46:40,163.4,120.8,284.2
388.61607142857144,2025-08-01 18:46:45,160.0,122.6,282.6
393.0714285714286,2025-08-01 18:46:50,160.2,115.28,275.48
397.5267857142857,2025-08-01 18:46:55,160.2,117.8,278.0
401.9821428571429,2025-08-01 18:47:00,160.0,122.6,282.6
406.43750000000006,2025-08-01 18:47:05,160.0,116.2,276.2
410.89285714285717,2025-08-01 18:47:10,160.0,117.32000000000001,277.32
415.34821428571433,2025-08-01 18:47:15,160.0,116.32000000000001,276.32
419.80357142857144,2025-08-01 18:47:20,160.0,120.8,280.8
424.2589285714286,2025-08-01 18:47:25,160.0,120.8,280.8
428.7142857142858,2025-08-01 18:47:30,165.2,117.6,282.79999999999995
433.1696428571429,2025-08-01 18:47:35,165.2,119.6,284.79999999999995
437.62500000000006,2025-08-01 18:47:40,160.2,126.6,286.79999999999995
442.08035714285717,2025-08-01 18:47:45,160.2,125.4,285.6
446.53571428571433,2025-08-01 18:47:50,160.2,123.2,283.4
450.99107142857144,2025-08-01 18:47:55,160.4,125.4,285.8
455.4464285714286,2025-08-01 18:48:00,160.4,131.2,291.6
459.9017857142858,2025-08-01 18:48:05,161.4,176.0,337.4
464.3571428571429,2025-08-01 18:48:10,161.4,173.42000000000002,334.82000000000005
468.81250000000006,2025-08-01 18:48:15,161.2,172.22,333.41999999999996
473.26785714285717,2025-08-01 18:48:20,161.2,171.48,332.67999999999995
477.72321428571433,2025-08-01 18:48:25,160.6,166.07999999999998,326.67999999999995
482.17857142857144,2025-08-01 18:48:30,163.2,170.6,333.79999999999995
486.6339285714286,2025-08-01 18:48:35,163.2,157.24,320.44
491.0892857142858,2025-08-01 18:48:40,169.0,158.84,327.84000000000003
495.5446428571429,2025-08-01 18:48:45,161.2,186.8,348.0
500.0,2025-08-01 18:48:50,161.2,184.8,346.0


==> experiments/scalability/res_usage/data/workflow_func_cpu.csv <==
X,Time,queue-proxy,user-container,sum
1.0,2025-08-01 20:23:30,50.4,76.02000000000001,126.42000000000002
1.9,2025-08-01 20:23:35,56.260000000000005,86.96000000000001,143.22000000000003
2.8,2025-08-01 20:23:40,63.9,104.97999999999999,168.88
3.7,2025-08-01 20:23:45,66.24,112.8,179.04
4.6,2025-08-01 20:23:50,74.16,125.66,199.82
5.5,2025-08-01 20:23:55,78.17999999999999,132.78,210.95999999999998
6.4,2025-08-01 20:24:00,84.76,153.8,238.56
7.3,2025-08-01 20:24:05,87.56,166.0,253.56
8.2,2025-08-01 20:24:10,94.0,179.4,273.4
9.1,2025-08-01 20:24:15,97.46000000000001,173.2,270.65999999999997
10.0,2025-08-01 20:24:20,109.24000000000001,210.8,320.04
10.9,2025-08-01 20:24:25,105.25999999999999,221.2,326.46
11.8,2025-08-01 20:24:30,108.38,247.6,355.98
12.700000000000001,2025-08-01 20:24:35,113.47999999999999,240.0,353.48
13.6,2025-08-01 20:24:40,124.24000000000001,276.4,400.64
14.5,2025-08-01 20:24:45,130.0,279.0,409.0
15.4,2025-08-01 20:24:50,127.02000000000001,307.4,434.41999999999996
16.3,2025-08-01 20:24:55,135.2,288.0,423.2
17.2,2025-08-01 20:25:00,144.4,329.2,473.6
18.1,2025-08-01 20:25:05,147.0,331.6,478.6
19.0,2025-08-01 20:25:10,149.2,348.8,498.0
19.900000000000002,2025-08-01 20:25:15,163.2,357.0,520.2
20.8,2025-08-01 20:25:20,176.0,397.0,573.0
21.7,2025-08-01 20:25:25,173.2,396.8,570.0
22.6,2025-08-01 20:25:30,178.4,426.4,604.8
23.5,2025-08-01 20:25:35,175.0,426.2,601.2
24.400000000000002,2025-08-01 20:25:40,174.6,421.0,595.6
25.3,2025-08-01 20:25:45,189.8,440.8,630.6
26.2,2025-08-01 20:25:50,198.6,478.4,677.0
27.1,2025-08-01 20:25:55,187.2,488.6,675.8
28.0,2025-08-01 20:26:00,209.6,517.8,727.4
28.900000000000002,2025-08-01 20:26:05,203.6,512.8,716.4
29.8,2025-08-01 20:26:10,207.6,535.6,743.2
30.7,2025-08-01 20:26:15,202.8,534.8,737.5999999999999
31.6,2025-08-01 20:26:20,229.2,571.0,800.2
32.5,2025-08-01 20:26:25,217.8,595.6,813.4000000000001
33.4,2025-08-01 20:26:30,229.2,612.8,842.0
34.300000000000004,2025-08-01 20:26:35,241.4,620.0,861.4
35.2,2025-08-01 20:26:40,235.2,655.4,890.5999999999999
36.1,2025-08-01 20:26:45,231.4,618.6,850.0
37.0,2025-08-01 20:26:50,238.8,674.2,913.0
37.9,2025-08-01 20:26:55,253.8,673.0,926.8
38.800000000000004,2025-08-01 20:27:00,263.2,713.6,976.8
39.7,2025-08-01 20:27:05,257.0,691.4,948.4
40.6,2025-08-01 20:27:10,248.2,711.0,959.2
41.5,2025-08-01 20:27:15,253.0,739.6,992.6
42.4,2025-08-01 20:27:20,273.6,804.4,1078.0
43.300000000000004,2025-08-01 20:27:25,276.2,750.2,1026.4
44.2,2025-08-01 20:27:30,270.8,801.8,1072.6
45.1,2025-08-01 20:27:35,257.6,752.2,1009.8000000000001
46.0,2025-08-01 20:27:40,302.2,802.0,1104.2
46.9,2025-08-01 20:27:45,270.8,816.0,1086.8
47.800000000000004,2025-08-01 20:27:50,283.4,889.4,1172.8
48.7,2025-08-01 20:27:55,277.8,797.8,1075.6
49.6,2025-08-01 20:28:00,304.6,826.0,1130.6
50.5,2025-08-01 20:28:05,295.8,875.2,1171.0
51.4,2025-08-01 20:28:10,278.4,902.4,1180.8
52.300000000000004,2025-08-01 20:28:15,277.8,878.0,1155.8
53.2,2025-08-01 20:28:20,320.2,851.0,1171.2
54.1,2025-08-01 20:28:25,320.8,875.2,1196.0
55.0,2025-08-01 20:28:30,297.8,945.2,1243.0
55.9,2025-08-01 20:28:35,274.8,935.6,1210.4
56.800000000000004,2025-08-01 20:28:40,332.0,901.6,1233.6
57.7,2025-08-01 20:28:45,329.0,912.8,1241.8
58.6,2025-08-01 20:28:50,332.2,988.2,1320.4
59.5,2025-08-01 20:28:55,315.2,904.6,1219.8
60.4,2025-08-01 20:29:00,311.8,953.4,1265.2
61.300000000000004,2025-08-01 20:29:05,322.8,950.8,1273.6
62.2,2025-08-01 20:29:10,339.4,1016.0,1355.4
63.1,2025-08-01 20:29:15,332.0,961.8,1293.8
64.0,2025-08-01 20:29:20,334.4,992.2,1326.6
64.9,2025-08-01 20:29:25,315.4,992.6,1308.0
65.8,2025-08-01 20:29:30,331.2,1042.8,1374.0
66.7,2025-08-01 20:29:35,315.4,1069.2,1384.6
67.60000000000001,2025-08-01 20:29:40,345.2,1020.4,1365.6
68.5,2025-08-01 20:29:45,346.2,965.2,1311.4
69.4,2025-08-01 20:29:50,365.4,1066.0,1431.4
70.3,2025-08-01 20:29:55,352.4,1076.2,1428.6
71.2,2025-08-01 20:30:00,342.8,1055.4,1398.2
72.10000000000001,2025-08-01 20:30:05,353.4,974.0,1327.4
73.0,2025-08-01 20:30:10,347.2,1085.4,1432.6000000000001
73.9,2025-08-01 20:30:15,352.4,1012.4,1364.8
74.8,2025-08-01 20:30:20,355.0,1146.0,1501.0
75.7,2025-08-01 20:30:25,374.2,1100.2,1474.4
76.60000000000001,2025-08-01 20:30:30,354.6,1089.0,1443.6
77.5,2025-08-01 20:30:35,353.2,1008.0,1361.2
78.4,2025-08-01 20:30:40,356.4,1136.0,1492.4
79.3,2025-08-01 20:30:45,357.8,1107.2,1465.0
80.2,2025-08-01 20:30:50,378.6,1120.0,1498.6
81.10000000000001,2025-08-01 20:30:55,366.6,1078.8,1445.4
82.0,2025-08-01 20:31:00,377.4,1040.2,1417.6
82.9,2025-08-01 20:31:05,347.8,1120.0,1467.8
83.8,2025-08-01 20:31:10,364.8,1194.0,1558.8
84.7,2025-08-01 20:31:15,372.6,1125.0,1497.6
85.60000000000001,2025-08-01 20:31:20,395.8,1065.0,1460.8
86.5,2025-08-01 20:31:25,351.4,1070.6,1422.0
87.4,2025-08-01 20:31:30,366.6,1142.0,1508.6
88.3,2025-08-01 20:31:35,366.8,1150.0,1516.8
89.2,2025-08-01 20:31:40,388.4,1149.2,1537.6
90.10000000000001,2025-08-01 20:31:45,387.4,1216.0,1603.4
91.0,2025-08-01 20:31:50,391.8,1186.0,1577.8
91.9,2025-08-01 20:31:55,379.8,1099.0,1478.8
92.8,2025-08-01 20:32:00,394.0,1198.0,1592.0
93.7,2025-08-01 20:32:05,389.2,1218.0,1607.2
94.60000000000001,2025-08-01 20:32:10,415.2,1256.0,1671.2
95.5,2025-08-01 20:32:15,394.2,1158.6,1552.8
96.4,2025-08-01 20:32:20,406.6,1288.0,1694.6
97.3,2025-08-01 20:32:25,385.0,1178.0,1563.0
98.2,2025-08-01 20:32:30,397.0,1230.0,1627.0
99.10000000000001,2025-08-01 20:32:35,406.8,1256.0,1662.8
100.0,2025-08-01 20:32:40,416.6,1282.0,1698.6


==> experiments/scalability/res_usage/data/workflow_store_cpu.csv <==
X,Time,redis,store,sum
1.0,2025-08-01 20:23:30,11.234,298.88666666666666,310.12066666666664
2.2857142857142856,2025-08-01 20:23:40,13.834,371.5,385.334
3.5714285714285716,2025-08-01 20:23:45,14.797,391.2,405.997
4.857142857142858,2025-08-01 20:23:50,16.8,413.2,430.0
6.142857142857143,2025-08-01 20:23:55,18.6,453.9666666666666,472.5666666666666
7.428571428571429,2025-08-01 20:24:00,18.8,461.7333333333333,480.5333333333333
8.714285714285715,2025-08-01 20:24:10,20.626666666666665,573.2333333333333,593.86
10.0,2025-08-01 20:24:15,22.60333333333333,597.4,620.0033333333333
11.285714285714286,2025-08-01 20:24:20,24.3,729.8666666666667,754.1666666666666
12.571428571428573,2025-08-01 20:24:30,27.160000000000004,800.1333333333333,827.2933333333333
13.857142857142858,2025-08-01 20:24:40,23.259999999999998,829.2666666666667,852.5266666666666
15.142857142857144,2025-08-01 20:24:45,28.310000000000002,894.6,922.9100000000001
16.42857142857143,2025-08-01 20:24:50,31.2,962.5,993.7
17.714285714285715,2025-08-01 20:24:55,31.266666666666662,892.6,923.8666666666667
19.0,2025-08-01 20:25:00,34.05333333333333,1020.2,1054.2533333333333
20.28571428571429,2025-08-01 20:25:05,35.489999999999995,1105.6,1141.09
21.571428571428573,2025-08-01 20:25:10,36.995,1117.0,1153.995
22.857142857142858,2025-08-01 20:25:15,37.35,1045.0,1082.35
24.142857142857146,2025-08-01 20:25:20,38.515,1263.0,1301.515
25.42857142857143,2025-08-01 20:25:30,39.5,1346.6666666666665,1386.1666666666665
26.714285714285715,2025-08-01 20:25:35,42.135000000000005,1294.5333333333333,1336.6683333333333
28.000000000000004,2025-08-01 20:25:40,39.87,1372.6,1412.4699999999998
29.28571428571429,2025-08-01 20:25:45,44.74166666666667,1400.0,1444.7416666666666
30.571428571428573,2025-08-01 20:25:50,45.81333333333333,1281.2,1327.0133333333333
31.85714285714286,2025-08-01 20:26:00,46.739999999999995,1560.6666666666667,1607.4066666666668
33.142857142857146,2025-08-01 20:26:05,48.519999999999996,1598.3333333333335,1646.8533333333335
34.42857142857143,2025-08-01 20:26:10,50.08,1648.0,1698.08
35.714285714285715,2025-08-01 20:26:15,47.64,1686.0,1733.64
37.0,2025-08-01 20:26:20,45.339999999999996,1742.0,1787.34
38.28571428571429,2025-08-01 20:26:30,47.522000000000006,1781.0,1828.522
39.57142857142858,2025-08-01 20:26:40,54.84400000000001,1678.0,1732.844
40.85714285714286,2025-08-01 20:26:50,55.78933333333333,1712.0,1767.7893333333334
42.142857142857146,2025-08-01 20:26:55,56.20133333333333,1765.0,1821.2013333333334
43.42857142857143,2025-08-01 20:27:00,56.69333333333333,1795.0,1851.6933333333334
44.714285714285715,2025-08-01 20:27:10,57.379999999999995,1953.3333333333333,2010.7133333333331
46.0,2025-08-01 20:27:15,59.586666666666666,2006.6666666666665,2066.253333333333
47.28571428571429,2025-08-01 20:27:20,56.65333333333333,2063.0,2119.653333333333
48.57142857142858,2025-08-01 20:27:25,62.31,1916.0,1978.31
49.85714285714286,2025-08-01 20:27:30,56.4,2104.0,2160.4
51.142857142857146,2025-08-01 20:27:40,59.07000000000001,2139.0,2198.07
52.42857142857143,2025-08-01 20:28:00,58.55333333333333,2236.0,2294.5533333333333
53.714285714285715,2025-08-01 20:28:05,63.526666666666664,2001.0,2064.5266666666666
55.00000000000001,2025-08-01 20:28:10,64.69333333333334,2249.0,2313.693333333333
56.28571428571429,2025-08-01 20:28:15,65.05999999999999,2190.0,2255.06
57.57142857142858,2025-08-01 20:28:20,65.42666666666666,2322.0,2387.4266666666667
58.85714285714286,2025-08-01 20:28:30,61.17999999999999,2322.6666666666665,2383.8466666666664
60.142857142857146,2025-08-01 20:28:40,62.8,2319.3333333333335,2382.1333333333337
61.42857142857143,2025-08-01 20:28:50,66.14,2399.5,2465.64
62.71428571428572,2025-08-01 20:28:55,66.22666666666666,2154.0,2220.2266666666665
64.0,2025-08-01 20:29:00,68.11333333333333,2226.5,2294.6133333333332
65.28571428571429,2025-08-01 20:29:05,69.35999999999999,2364.666666666667,2434.026666666667
66.57142857142857,2025-08-01 20:29:10,59.8,2388.333333333333,2448.133333333333
67.85714285714286,2025-08-01 20:29:15,59.779999999999994,2442.0,2501.78
69.14285714285715,2025-08-01 20:29:20,66.09333333333333,2536.666666666667,2602.76
70.42857142857143,2025-08-01 20:29:25,66.37,2500.0,2566.37
71.71428571428572,2025-08-01 20:29:30,66.59666666666666,2383.333333333333,2449.93
73.0,2025-08-01 20:29:35,72.13,2622.0,2694.13
74.28571428571429,2025-08-01 20:29:40,63.589999999999996,2677.0,2740.59
75.57142857142858,2025-08-01 20:29:50,74.53,2384.0,2458.53
76.85714285714286,2025-08-01 20:29:55,70.47999999999999,2553.6666666666665,2624.1466666666665
78.14285714285715,2025-08-01 20:30:00,66.52000000000001,2499.3333333333335,2565.8533333333335
79.42857142857143,2025-08-01 20:30:10,70.78,2908.0,2978.78
80.71428571428572,2025-08-01 20:30:20,73.78,2802.0,2875.78
82.0,2025-08-01 20:30:25,75.34,2688.0,2763.34
83.28571428571429,2025-08-01 20:30:30,75.4,2882.0,2957.4
84.57142857142858,2025-08-01 20:30:50,76.24,2965.3333333333335,3041.5733333333333
85.85714285714286,2025-08-01 20:30:55,77.38666666666667,2982.666666666667,3060.0533333333337
87.14285714285715,2025-08-01 20:31:00,74.24666666666667,2958.0,3032.246666666667
88.42857142857143,2025-08-01 20:31:15,72.81666666666668,2715.0,2787.8166666666666
89.71428571428572,2025-08-01 20:31:20,77.48,2540.0,2617.48
91.0,2025-08-01 20:31:25,70.42666666666666,3052.0,3122.4266666666667
92.28571428571429,2025-08-01 20:31:30,74.03333333333333,2578.0,2652.0333333333333
93.57142857142858,2025-08-01 20:31:40,81.42,3026.0,3107.42
94.85714285714286,2025-08-01 20:31:50,76.85,3062.0,3138.85
96.14285714285715,2025-08-01 20:31:55,74.89,3066.0,3140.89
97.42857142857143,2025-08-01 20:32:00,74.285,3185.0,3259.285
98.71428571428572,2025-08-01 20:32:10,74.08999999999999,2829.0,2903.09
100.0,2025-08-01 20:32:20,78.295,3228.0,3306.295


==> experiments/scalability/res_usage/data/workflow_store_mem.csv <==
X,Time,redis,store,sum
1.0,2025-08-01 20:23:30,159.0,102.84,261.84000000000003
1.9,2025-08-01 20:23:35,159.0,93.08,252.07999999999998
2.8,2025-08-01 20:23:40,159.0,103.74000000000001,262.74
3.7,2025-08-01 20:23:45,159.0,104.84,263.84000000000003
4.6,2025-08-01 20:23:50,159.0,106.55999999999999,265.56
5.5,2025-08-01 20:23:55,159.0,124.1,283.1
6.4,2025-08-01 20:24:00,159.0,131.7,290.7
7.3,2025-08-01 20:24:05,159.0,137.04000000000002,296.04
8.2,2025-08-01 20:24:10,159.0,142.04000000000002,301.04
9.1,2025-08-01 20:24:15,159.0,118.16,277.15999999999997
10.0,2025-08-01 20:24:20,159.0,119.12,278.12
10.9,2025-08-01 20:24:25,159.0,144.32,303.32
11.8,2025-08-01 20:24:30,159.0,154.32,313.32
12.700000000000001,2025-08-01 20:24:35,159.0,177.8,336.8
13.6,2025-08-01 20:24:40,159.0,167.98,326.98
14.5,2025-08-01 20:24:45,159.0,180.8,339.8
15.4,2025-08-01 20:24:50,159.0,141.0,300.0
16.3,2025-08-01 20:24:55,159.0,149.8,308.8
17.2,2025-08-01 20:25:00,159.0,149.8,308.8
18.1,2025-08-01 20:25:05,159.0,177.2,336.2
19.0,2025-08-01 20:25:10,159.0,184.0,343.0
19.900000000000002,2025-08-01 20:25:15,159.0,184.2,343.2
20.8,2025-08-01 20:25:20,159.0,191.6,350.6
21.7,2025-08-01 20:25:25,159.0,151.8,310.8
22.6,2025-08-01 20:25:30,159.0,135.6,294.6
23.5,2025-08-01 20:25:35,159.0,137.0,296.0
24.400000000000002,2025-08-01 20:25:40,159.0,206.0,365.0
25.3,2025-08-01 20:25:45,159.0,239.8,398.8
26.2,2025-08-01 20:25:50,159.0,254.4,413.4
27.1,2025-08-01 20:25:55,159.0,233.8,392.8
28.0,2025-08-01 20:26:00,159.0,241.2,400.2
28.900000000000002,2025-08-01 20:26:05,159.0,206.4,365.4
29.8,2025-08-01 20:26:10,159.0,226.8,385.8
30.7,2025-08-01 20:26:15,159.0,292.2,451.2
31.6,2025-08-01 20:26:20,159.0,288.4,447.4
32.5,2025-08-01 20:26:25,159.0,334.0,493.0
33.4,2025-08-01 20:26:30,159.0,319.4,478.4
34.300000000000004,2025-08-01 20:26:35,159.0,333.0,492.0
35.2,2025-08-01 20:26:40,159.0,303.8,462.8
36.1,2025-08-01 20:26:45,159.0,316.8,475.8
37.0,2025-08-01 20:26:50,159.0,287.8,446.8
37.9,2025-08-01 20:26:55,159.0,341.6,500.6
38.800000000000004,2025-08-01 20:27:00,159.0,286.0,445.0
39.7,2025-08-01 20:27:05,159.0,295.4,454.4
40.6,2025-08-01 20:27:10,159.0,374.6,533.6
41.5,2025-08-01 20:27:15,159.0,322.8,481.8
42.4,2025-08-01 20:27:20,159.0,292.0,451.0
43.300000000000004,2025-08-01 20:27:25,159.0,230.6,389.6
44.2,2025-08-01 20:27:30,159.0,409.4,568.4
45.1,2025-08-01 20:27:35,159.0,367.2,526.2
46.0,2025-08-01 20:27:40,159.0,330.8,489.8
46.9,2025-08-01 20:27:45,159.0,358.2,517.2
47.800000000000004,2025-08-01 20:27:50,159.0,337.8,496.8
48.7,2025-08-01 20:27:55,159.0,360.6,519.6
49.6,2025-08-01 20:28:00,159.0,365.0,524.0
50.5,2025-08-01 20:28:05,159.0,376.6,535.6
51.4,2025-08-01 20:28:10,159.0,470.2,629.2
52.300000000000004,2025-08-01 20:28:15,159.0,490.6,649.6
53.2,2025-08-01 20:28:20,159.0,497.4,656.4
54.1,2025-08-01 20:28:25,159.0,511.6,670.6
55.0,2025-08-01 20:28:30,159.0,457.2,616.2
55.9,2025-08-01 20:28:35,159.0,403.2,562.2
56.800000000000004,2025-08-01 20:28:40,159.0,328.4,487.4
57.7,2025-08-01 20:28:45,159.0,483.0,642.0
58.6,2025-08-01 20:28:50,159.0,516.2,675.2
59.5,2025-08-01 20:28:55,159.0,587.4,746.4
60.4,2025-08-01 20:29:00,159.0,422.2,581.2
61.300000000000004,2025-08-01 20:29:05,159.0,363.2,522.2
62.2,2025-08-01 20:29:10,159.0,446.2,605.2
63.1,2025-08-01 20:29:15,159.2,502.2,661.4
64.0,2025-08-01 20:29:20,159.2,671.6,830.8
64.9,2025-08-01 20:29:25,159.2,536.4,695.5999999999999
65.8,2025-08-01 20:29:30,159.2,540.0,699.2
66.7,2025-08-01 20:29:35,159.2,442.2,601.4
67.60000000000001,2025-08-01 20:29:40,159.0,395.2,554.2
68.5,2025-08-01 20:29:45,159.2,501.6,660.8
69.4,2025-08-01 20:29:50,159.2,438.8,598.0
70.3,2025-08-01 20:29:55,159.0,322.2,481.2
71.2,2025-08-01 20:30:00,159.0,347.8,506.8
72.10000000000001,2025-08-01 20:30:05,159.0,466.6,625.6
73.0,2025-08-01 20:30:10,159.0,572.8,731.8
73.9,2025-08-01 20:30:15,159.0,479.4,638.4
74.8,2025-08-01 20:30:20,159.0,463.0,622.0
75.7,2025-08-01 20:30:25,159.0,678.0,837.0
76.60000000000001,2025-08-01 20:30:30,159.2,683.4,842.5999999999999
77.5,2025-08-01 20:30:35,159.2,629.4,788.5999999999999
78.4,2025-08-01 20:30:40,159.2,682.8,842.0
79.3,2025-08-01 20:30:45,159.4,532.4,691.8
80.2,2025-08-01 20:30:50,159.4,493.4,652.8
81.10000000000001,2025-08-01 20:30:55,159.4,563.8,723.1999999999999
82.0,2025-08-01 20:31:00,159.4,591.6,751.0
82.9,2025-08-01 20:31:05,159.4,728.992,888.3919999999999
83.8,2025-08-01 20:31:10,159.4,649.792,809.192
84.7,2025-08-01 20:31:15,159.4,606.4,765.8
85.60000000000001,2025-08-01 20:31:20,159.6,513.6,673.2
86.5,2025-08-01 20:31:25,159.6,523.2,682.8000000000001
87.4,2025-08-01 20:31:30,159.6,589.2,748.8000000000001
88.3,2025-08-01 20:31:35,159.4,630.2,789.6
89.2,2025-08-01 20:31:40,159.8,670.2,830.0
90.10000000000001,2025-08-01 20:31:45,159.8,576.8,736.5999999999999
91.0,2025-08-01 20:31:50,159.8,519.4,679.2
91.9,2025-08-01 20:31:55,159.8,541.3199999999999,701.1199999999999
92.8,2025-08-01 20:32:00,159.6,489.6,649.2
93.7,2025-08-01 20:32:05,159.6,493.2,652.8
94.60000000000001,2025-08-01 20:32:10,159.8,551.2,711.0
95.5,2025-08-01 20:32:15,159.8,578.4,738.2
96.4,2025-08-01 20:32:20,159.8,867.6,1027.4
97.3,2025-08-01 20:32:25,159.8,1237.4959999999999,1397.2959999999998
98.2,2025-08-01 20:32:30,160.0,1351.616,1511.616
99.10000000000001,2025-08-01 20:32:35,159.8,880.6719999999999,1040.472
100.0,2025-08-01 20:32:40,159.8,544.8,704.5999999999999

